Debiased Inference via Posterior Corrections for High-Dimensional Regression

There has been significant progress in Bayesian inference based on sparsity-inducing priors, such as spike-and-slab and horseshoe priors, for high-dimensional regression. The resulting posteriors, however, in general do not possess desirable frequentist properties, and the credible sets thus cannot serve as valid confidence sets even asymptotically. We introduce a novel debiasing approach that corrects the bias for the entire (possibly approximate) Bayesian posterior distribution. We establish new Bernstein-von Mises theorems that guarantee the frequentist validity of the debiased law. We demonstrate the practical performance of our proposal through Monte Carlo simulations and two empirical applications in economics.

==> DH1.csv <==
x,y,fill
-2.582095817,7.66164E-06,out
-2.575458835,1.00186E-05,out
-2.568821853,1.29691E-05,out
-2.562184871,1.6624E-05,out
-2.555547889,2.11057E-05,out
-2.548910907,2.65471E-05,out
-2.542273925,3.30917E-05,out
-2.535636942,4.11358E-05,out
-2.52899996,5.07443E-05,out
-2.522362978,6.20177E-05,out
-2.515725996,7.51126E-05,out
-2.509089014,9.01759E-05,out
-2.502452032,0.00010734,out
-2.49581505,0.000126734,out
-2.489178067,0.000148904,out
-2.482541085,0.000173409,out
-2.475904103,0.00020021,out
-2.469267121,0.000229216,out
-2.462630139,0.000260278,out
-2.455993157,0.00029319,out
-2.449356175,0.000327752,out
-2.442719192,0.000363574,out
-2.43608221,0.000399974,out
-2.429445228,0.000436453,out
-2.422808246,0.000472471,out
-2.416171264,0.000507458,out
-2.409534282,0.000540824,out
-2.4028973,0.000571607,out
-2.396260317,0.000599067,out
-2.389623335,0.000622889,out
-2.382986353,0.000642604,out
-2.376349371,0.000657808,out
-2.369712389,0.000668174,out
-2.363075407,0.000673461,out
-2.356438425,0.000672617,out
-2.349801442,0.000666383,out
-2.34316446,0.00065511,out
-2.336527478,0.00063905,out
-2.329890496,0.00061854,out
-2.323253514,0.000593993,out
-2.316616532,0.000565836,out
-2.30997955,0.000534282,out
-2.303342567,0.000500609,out
-2.296705585,0.000465417,out
-2.290068603,0.000429295,out
-2.283431621,0.000392812,out
-2.276794639,0.000356507,out
-2.270157657,0.000320972,out
-2.263520675,0.000286862,out
-2.256883692,0.000254411,out
-2.25024671,0.000223891,out
-2.243609728,0.000195516,out
-2.236972746,0.000169444,out
-2.230335764,0.000145784,out
-2.223698782,0.000124912,out
-2.2170618,0.000106711,out
-2.210424817,9.09377E-05,out
-2.203787835,7.75356E-05,out
-2.197150853,6.64388E-05,out
-2.190513871,5.75783E-05,out
-2.183876889,5.08876E-05,out
-2.177239907,4.66904E-05,out
-2.170602925,4.46125E-05,out
-2.163965942,4.45984E-05,out
-2.15732896,4.66719E-05,out
-2.150691978,5.08816E-05,out
-2.144054996,5.73013E-05,out
-2.137418014,6.61022E-05,out
-2.130781032,7.78307E-05,out
-2.12414405,9.2227E-05,out
-2.117507067,0.000109463,out
-2.110870085,0.000129717,out
-2.104233103,0.000153171,out
-2.097596121,0.000180003,out
-2.090959139,0.000210707,out
-2.084322157,0.000245646,out
-2.077685175,0.000284485,out
-2.071048192,0.000327315,out
-2.06441121,0.000374195,out
-2.057774228,0.000425151,out
-2.051137246,0.000480177,out
-2.044500264,0.000539776,out
-2.037863282,0.000603536,out
-2.0312263,0.000671029,out
-2.024589317,0.00074208,out
-2.017952335,0.000816487,out
-2.011315353,0.000894025,out
-2.004678371,0.000974442,out
-1.998041389,0.001057893,out
-1.991404407,0.001143532,out
-1.984767425,0.001230997,out
-1.978130442,0.001319948,out
-1.97149346,0.001410027,out
-1.964856478,0.00150086,out
-1.958219496,0.001592043,out
-1.951582514,0.001682999,out
-1.944945532,0.001773216,out
-1.93830855,0.001862228,out
-1.931671567,0.001949557,out
-1.925034585,0.002034715,out
-1.918397603,0.002117212,out
-1.911760621,0.002196199,out
-1.905123639,0.00227096,out
-1.898486657,0.002341447,out
-1.891849675,0.002407289,out
-1.885212692,0.002468165,out
-1.87857571,0.002523815,out
-1.871938728,0.002574044,out
-1.865301746,0.002617889,out
-1.858664764,0.002655858,out
-1.852027782,0.002688395,out
-1.8453908,0.002715686,out
-1.838753817,0.002737985,out
-1.832116835,0.00275561,out
-1.825479853,0.002768936,out
-1.818842871,0.002777751,out
-1.812205889,0.002783443,out
-1.805568907,0.00278657,out
-1.798931925,0.002787701,out
-1.792294942,0.002787425,out
-1.78565796,0.00278636,out
-1.779020978,0.002785181,out
-1.772383996,0.002784868,out
-1.765747014,0.002786161,out
-1.759110032,0.002789818,out
-1.75247305,0.002796638,out
-1.745836067,0.00280746,out
-1.739199085,0.002823168,out
-1.732562103,0.002845463,out
-1.725925121,0.002875736,out
-1.719288139,0.00291444,out
-1.712651157,0.002962685,out
-1.706014175,0.003021619,out
-1.699377192,0.003092415,out
-1.69274021,0.003176271,out
-1.686103228,0.003277003,out
-1.679466246,0.003394577,out
-1.672829264,0.003529475,out
-1.666192282,0.00368286,out
-1.6595553,0.003855862,out
-1.652918317,0.004049567,out
-1.646281335,0.004265165,out
-1.639644353,0.004508429,out
-1.633007371,0.004775769,out
-1.626370389,0.005067989,out
-1.619733407,0.005385838,out
-1.613096425,0.005730028,out
-1.606459442,0.006101239,out
-1.59982246,0.00650191,out
-1.593185478,0.006935453,out
-1.586548496,0.007398503,out
-1.579911514,0.007891933,out
-1.573274532,0.008416743,out
-1.56663755,0.008974094,out
-1.560000567,0.009565326,out
-1.553363585,0.010196479,out
-1.546726603,0.010869372,out
-1.540089621,0.01158299,out
-1.533452639,0.012339913,out
-1.526815657,0.013142965,out
-1.520178675,0.013995181,out
-1.513541692,0.014899788,out
-1.50690471,0.015870702,out
-1.500267728,0.016904839,out
-1.493630746,0.01800343,out
-1.486993764,0.019169697,out
-1.480356782,0.020406633,out
-1.4737198,0.021716942,out
-1.467082817,0.023104334,out
-1.460445835,0.024584811,out
-1.453808853,0.026144636,out
-1.447171871,0.027784249,out
-1.440534889,0.029503624,out
-1.433897907,0.031302314,out
-1.427260925,0.033179504,out
-1.420623942,0.0351396,out
-1.41398696,0.037185777,out
-1.407349978,0.039306177,out
-1.400712996,0.041499946,out
-1.394076014,0.043766712,out
-1.387439032,0.046106721,out
-1.38080205,0.048520979,out
-1.374165067,0.051021848,out
-1.367528085,0.053610865,out
-1.360891103,0.056287262,out
-1.354254121,0.059057972,out
-1.347617139,0.061931303,out
-1.340980157,0.064916925,out
-1.334343175,0.068025856,out
-1.327706192,0.071299286,out
-1.32106921,0.074733929,out
-1.314432228,0.078341509,out
-1.307795246,0.082138191,out
-1.301158264,0.086140639,out
-1.294521282,0.090365831,out
-1.2878843,0.094838289,out
-1.281247317,0.09962043,out
-1.274610335,0.104684361,out
-1.267973353,0.11004531,out
-1.261336371,0.115717527,out
-1.254699389,0.121714148,out
-1.248062407,0.128047085,out
-1.241425425,0.134756948,out
-1.234788442,0.141870837,out
-1.22815146,0.149350498,out
-1.221514478,0.157200477,out
-1.214877496,0.165423906,out
-1.208240514,0.174022585,out
-1.201603532,0.18299706,in
-1.19496655,0.192398587,in
-1.188329567,0.202199099,in
-1.181692585,0.212368657,in
-1.175055603,0.222903826,in
-1.168418621,0.233800916,in
-1.161781639,0.245056105,in
-1.155144657,0.256665579,in
-1.148507675,0.268693016,in
-1.141870692,0.281071916,in
-1.13523371,0.293793991,in
-1.128596728,0.306857131,in
-1.121959746,0.320259702,in
-1.115322764,0.334000563,in
-1.108685782,0.348092287,in
-1.1020488,0.362579696,in
-1.095411817,0.377405479,in
-1.088774835,0.392570773,in
-1.082137853,0.408077109,in
-1.075500871,0.423926414,in
-1.068863889,0.440121004,in
-1.062226907,0.456696969,in
-1.055589925,0.473666556,in
-1.048952942,0.490993085,in
-1.04231596,0.508680736,in
-1.035678978,0.526733909,in
-1.029041996,0.545157121,in
-1.022405014,0.563954885,in
-1.015768032,0.583189204,in
-1.00913105,0.602830764,in
-1.002494067,0.622858302,in
-0.995857085,0.643272074,in
-0.989220103,0.664070365,in
-0.982583121,0.685249124,in
-0.975946139,0.706801598,in
-0.969309157,0.728787663,in
-0.962672175,0.751114546,in
-0.956035192,0.773758327,in
-0.94939821,0.796692687,in
-0.942761228,0.819886936,in
-0.936124246,0.843306058,in
-0.929487264,0.86691712,in
-0.922850282,0.890674583,in
-0.9162133,0.914499134,in
-0.909576317,0.938338859,in
-0.902939335,0.962140502,in
-0.896302353,0.985850194,in
-0.889665371,1.00941419,in
-0.883028389,1.032751417,in
-0.876391407,1.055792922,in
-0.869754425,1.078516568,in
-0.863117442,1.100883261,in
-0.85648046,1.122859076,in
-0.849843478,1.144415646,in
-0.843206496,1.165530488,in
-0.836569514,1.186111943,in
-0.829932532,1.206202418,in
-0.82329555,1.22582663,in
-0.816658567,1.244991151,in
-0.810021585,1.263706751,in
-0.803384603,1.281987692,in
-0.796747621,1.299848819,in
-0.790110639,1.317235291,in
-0.783473657,1.334251593,in
-0.776836675,1.350914227,in
-0.770199692,1.367236727,in
-0.76356271,1.383228855,in
-0.756925728,1.398895865,in
-0.750288746,1.41421727,in
-0.743651764,1.429151009,in
-0.737014782,1.443726356,in
-0.7303778,1.457916787,in
-0.723740817,1.47168903,in
-0.717103835,1.485003275,in
-0.710466853,1.497813451,in
-0.703829871,1.509993031,in
-0.697192889,1.521471596,in
-0.690555907,1.532237181,in
-0.683918925,1.542221904,in
-0.677281942,1.551356268,in
-0.67064496,1.559569995,in
-0.664007978,1.566792867,in
-0.657370996,1.572756724,in
-0.650734014,1.577518538,in
-0.644097032,1.581060867,in
-0.63746005,1.583329173,in
-0.630823068,1.584274531,in
-0.624186085,1.583854203,in
-0.617549103,1.582008769,in
-0.610912121,1.578448984,in
-0.604275139,1.573435633,in
-0.597638157,1.566964563,in
-0.591001175,1.559039795,in
-0.584364193,1.549673444,in
-0.57772721,1.538885586,in
-0.571090228,1.526607764,in
-0.564453246,1.512801824,in
-0.557816264,1.497710452,in
-0.551179282,1.481388206,in
-0.5445423,1.463894568,in
-0.537905318,1.445293333,in
-0.531268335,1.425651984,in
-0.524631353,1.404930978,in
-0.517994371,1.383272796,in
-0.511357389,1.360832335,in
-0.504720407,1.33768398,in
-0.498083425,1.313901325,in
-0.491446443,1.289556667,in
-0.48480946,1.264720517,in
-0.478172478,1.239401113,in
-0.471535496,1.213743996,in
-0.464898514,1.187819108,in
-0.458261532,1.161681032,in
-0.45162455,1.135380441,in
-0.444987568,1.108964001,in
-0.438350585,1.082473637,in
-0.431713603,1.055953513,in
-0.425076621,1.029447374,in
-0.418439639,1.00298231,in
-0.411802657,0.976582308,in
-0.405165675,0.950268576,in
-0.398528693,0.924059903,in
-0.39189171,0.89798478,in
-0.385254728,0.872069997,in
-0.378617746,0.846313474,in
-0.371980764,0.820729088,in
-0.365343782,0.795331156,in
-0.3587068,0.770134723,in
-0.352069818,0.745155816,in
-0.345432835,0.720447951,in
-0.338795853,0.696021943,in
-0.332158871,0.671881699,in
-0.325521889,0.648049529,in
-0.318884907,0.62454852,in
-0.312247925,0.601402262,in
-0.305610943,0.578634549,in
-0.29897396,0.556353416,in
-0.292336978,0.534515606,in
-0.285699996,0.513134183,in
-0.279063014,0.492227429,in
-0.272426032,0.471811507,in
-0.26578905,0.451900275,in
-0.259152068,0.432525155,in
-0.252515085,0.413767388,in
-0.245878103,0.395541196,in
-0.239241121,0.377847919,in
-0.232604139,0.360686861,in
-0.225967157,0.344055516,in
-0.219330175,0.327949812,in
-0.212693193,0.312412172,in
-0.20605621,0.297445667,in
-0.199419228,0.282981906,in
-0.192782246,0.269013542,in
-0.186145264,0.255533353,in
-0.179508282,0.242534374,in
-0.1728713,0.230009999,in
-0.166234318,0.218022693,out
-0.159597335,0.206524491,out
-0.152960353,0.195481513,out
-0.146323371,0.184889139,out
-0.139686389,0.17474289,out
-0.133049407,0.165038313,out
-0.126412425,0.155770871,out
-0.119775443,0.14702252,out
-0.11313846,0.138700904,out
-0.106501478,0.130796832,out
-0.099864496,0.123303219,out
-0.093227514,0.116212195,out
-0.086590532,0.109515062,out
-0.07995355,0.10322035,out
-0.073316568,0.097355534,out
-0.066679585,0.09184612,out
-0.060042603,0.086679023,out
-0.053405621,0.081840403,out
-0.046768639,0.077315719,out
-0.040131657,0.073089796,out
-0.033494675,0.069174054,out
-0.026857693,0.065546172,out
-0.02022071,0.062159426,out
-0.013583728,0.058996998,out
-0.006946746,0.056042125,out
-0.000309764,0.053278216,out
0.006327218,0.05068896,out
0.0129642,0.04828034,out
0.019601182,0.046015598,out
0.026238165,0.043873022,out
0.032875147,0.041839808,out
0.039512129,0.039904154,out
0.046149111,0.038055316,out
0.052786093,0.036283945,out
0.059423075,0.034593315,out
0.066060057,0.032961368,out
0.07269704,0.031383075,out
0.079334022,0.02985442,out
0.085971004,0.028372336,out
0.092607986,0.026934623,out
0.099244968,0.025542392,out
0.10588195,0.024198833,out
0.112518932,0.0228977,out
0.119155915,0.021639503,out
0.125792897,0.020424929,out
0.132429879,0.019254755,out
0.139066861,0.018129769,out
0.145703843,0.017056063,out
0.152340825,0.016033382,out
0.158977807,0.015057432,out
0.16561479,0.014128054,out
0.172251772,0.013244817,out
0.178888754,0.012407015,out
0.185525736,0.011613681,out
0.192162718,0.010870586,out
0.1987997,0.010170088,out
0.205436682,0.009508693,out
0.212073665,0.008884549,out
0.218710647,0.008295753,out
0.225347629,0.007740382,out
0.231984611,0.007216975,out
0.238621593,0.00672848,out
0.245258575,0.006267105,out
0.251895557,0.005831377,out
0.25853254,0.005419987,out
0.265169522,0.005031793,out
0.271806504,0.004665824,out
0.278443486,0.004322744,out
0.285080468,0.004003234,out
0.29171745,0.003703958,out
0.298354432,0.003424686,out
0.304991415,0.003165273,out
0.311628397,0.002925631,out
0.318265379,0.002705711,out
0.324902361,0.002507939,out
0.331539343,0.002331374,out
0.338176325,0.002174144,out
0.344813307,0.002035938,out
0.35145029,0.001916323,out
0.358087272,0.001814732,out
0.364724254,0.001730452,out
0.371361236,0.001665297,out
0.377998218,0.001615338,out
0.3846352,0.001578777,out
0.391272182,0.001554174,out
0.397909165,0.001539992,out
0.404546147,0.001534615,out
0.411183129,0.001536505,out
0.417820111,0.001544263,out
0.424457093,0.001554954,out
0.431094075,0.00156705,out
0.437731057,0.001579138,out
0.44436804,0.001589942,out
0.451005022,0.001598345,out
0.457642004,0.001603053,out
0.464278986,0.001602958,out
0.470915968,0.001598142,out
0.47755295,0.001588426,out
0.484189932,0.001573792,out
0.490826915,0.001554371,out
0.497463897,0.001530419,out
0.504100879,0.00150182,out
0.510737861,0.001469462,out
0.517374843,0.001434146,out
0.524011825,0.00139636,out
0.530648807,0.001356565,out
0.53728579,0.001315179,out
0.543922772,0.001272567,out
0.550559754,0.001228905,out
0.557196736,0.001184593,out
0.563833718,0.00113975,out
0.5704707,0.001094435,out
0.577107682,0.001048666,out
0.583744665,0.001002437,out
0.590381647,0.000955706,out
0.597018629,0.000908382,out
0.603655611,0.000860563,out
0.610292593,0.000812299,out
0.616929575,0.000763678,out
0.623566557,0.000714827,out
0.63020354,0.000665911,out
0.636840522,0.000617182,out
0.643477504,0.000569,out
0.650114486,0.000521628,out
0.656751468,0.000475356,out
0.66338845,0.000430469,out
0.670025432,0.000387245,out
0.676662415,0.000345943,out
0.683299397,0.000307155,out
0.689936379,0.000270936,out
0.696573361,0.000237269,out
0.703210343,0.000206234,out
0.709847325,0.000177867,out
0.716484307,0.000152168,out
0.72312129,0.000129098,out
0.729758272,0.000109066,out
0.736395254,9.1423E-05,out
0.743032236,7.60037E-05,out
0.749669218,6.26471E-05,out
0.7563062,5.11838E-05,out
0.762943182,4.14392E-05,out
0.769580165,3.32999E-05,out
0.776217147,2.66913E-05,out
0.782854129,2.12043E-05,out
0.789491111,1.66906E-05,out
0.796128093,1.30135E-05,out
0.802765075,1.00478E-05,out
0.809402057,7.68064E-06,out


==> DH2.csv <==
x,y,fill
-1.246380482,1.32106E-05,out
-1.24219342,1.64124E-05,out
-1.238006359,2.03977E-05,out
-1.233819297,2.52599E-05,out
-1.229632236,3.1062E-05,out
-1.225445174,3.79358E-05,out
-1.221258113,4.60232E-05,out
-1.217071051,5.54873E-05,out
-1.21288399,6.69739E-05,out
-1.208696928,8.03026E-05,out
-1.204509867,9.56634E-05,out
-1.200322805,0.00011325,out
-1.196135744,0.000133259,out
-1.191948683,0.000156191,out
-1.187761621,0.000182533,out
-1.18357456,0.00021201,out
-1.179387498,0.000244785,out
-1.175200437,0.000281002,out
-1.171013375,0.000320785,out
-1.166826314,0.000364983,out
-1.162639252,0.000413189,out
-1.158452191,0.000465103,out
-1.154265129,0.000520655,out
-1.150078068,0.000579727,out
-1.145891006,0.000642225,out
-1.141703945,0.000708493,out
-1.137516883,0.000777329,out
-1.133329822,0.000848324,out
-1.12914276,0.000921019,out
-1.124955699,0.000994907,out
-1.120768638,0.001069398,out
-1.116581576,0.001143523,out
-1.112394515,0.001216522,out
-1.108207453,0.001287707,out
-1.104020392,0.001356384,out
-1.09983333,0.001421855,out
-1.095646269,0.001482363,out
-1.091459207,0.001537615,out
-1.087272146,0.001587288,out
-1.083085084,0.001630875,out
-1.078898023,0.001667933,out
-1.074710961,0.001697815,out
-1.0705239,0.001718733,out
-1.066336838,0.001732276,out
-1.062149777,0.001738492,out
-1.057962715,0.001737526,out
-1.053775654,0.00172962,out
-1.049588593,0.001714339,out
-1.045401531,0.001692446,out
-1.04121447,0.001665528,out
-1.037027408,0.001634327,out
-1.032840347,0.001599647,out
-1.028653285,0.001562349,out
-1.024466224,0.001523329,out
-1.020279162,0.001484233,out
-1.016092101,0.001446099,out
-1.011905039,0.001409884,out
-1.007717978,0.001376528,out
-1.003530916,0.001347198,out
-0.999343855,0.001323931,out
-0.995156793,0.001306569,out
-0.990969732,0.001295716,out
-0.98678267,0.001291889,out
-0.982595609,0.001295511,out
-0.978408547,0.001308098,out
-0.974221486,0.001329664,out
-0.970034425,0.001359157,out
-0.965847363,0.001396398,out
-0.961660302,0.001441106,out
-0.95747324,0.0014929,out
-0.953286179,0.001552639,out
-0.949099117,0.001618006,out
-0.944912056,0.001688039,out
-0.940724994,0.001761906,out
-0.936537933,0.00183873,out
-0.932350871,0.00191764,out
-0.92816381,0.00199734,out
-0.923976748,0.002076493,out
-0.919789687,0.002154205,out
-0.915602625,0.00222963,out
-0.911415564,0.002301974,out
-0.907228502,0.002369743,out
-0.903041441,0.00243231,out
-0.89885438,0.002489767,out
-0.894667318,0.0025419,out
-0.890480257,0.002588631,out
-0.886293195,0.002630017,out
-0.882106134,0.002665165,out
-0.877919072,0.002696039,out
-0.873732011,0.002723485,out
-0.869544949,0.002748425,out
-0.865357888,0.002771922,out
-0.861170826,0.002795328,out
-0.856983765,0.002820956,out
-0.852796703,0.002850437,out
-0.848609642,0.002885456,out
-0.84442258,0.002927751,out
-0.840235519,0.002979107,out
-0.836048457,0.003043815,out
-0.831861396,0.003123645,out
-0.827674335,0.003219255,out
-0.823487273,0.003332304,out
-0.819300212,0.003464369,out
-0.81511315,0.003616958,out
-0.810926089,0.003797891,out
-0.806739027,0.004002546,out
-0.802551966,0.004231722,out
-0.798364904,0.004486049,out
-0.794177843,0.004765985,out
-0.789990781,0.005074332,out
-0.78580372,0.005413065,out
-0.781616658,0.005777246,out
-0.777429597,0.006166355,out
-0.773242535,0.00657974,out
-0.769055474,0.007016621,out
-0.764868412,0.007480155,out
-0.760681351,0.007966253,out
-0.75649429,0.008472032,out
-0.752307228,0.008996413,out
-0.748120167,0.009538352,out
-0.743933105,0.010097107,out
-0.739746044,0.010675223,out
-0.735558982,0.011267903,out
-0.731371921,0.011874818,out
-0.727184859,0.012495849,out
-0.722997798,0.013131107,out
-0.718810736,0.013782727,out
-0.714623675,0.014452772,out
-0.710436613,0.015140262,out
-0.706249552,0.015846874,out
-0.70206249,0.016574565,out
-0.697875429,0.017325564,out
-0.693688367,0.018108812,out
-0.689501306,0.018924835,out
-0.685314245,0.019775222,out
-0.681127183,0.020663431,out
-0.676940122,0.021593042,out
-0.67275306,0.022569314,out
-0.668565999,0.02360819,out
-0.664378937,0.024702367,out
-0.660191876,0.025855393,out
-0.656004814,0.02707067,out
-0.651817753,0.028351431,out
-0.647630691,0.029709984,out
-0.64344363,0.031151634,out
-0.639256568,0.032668279,out
-0.635069507,0.034261569,out
-0.630882445,0.035932821,out
-0.626695384,0.037683008,out
-0.622508322,0.03953057,out
-0.618321261,0.041461528,out
-0.614134199,0.043471314,out
-0.609947138,0.045559053,out
-0.605760077,0.047723627,out
-0.601573015,0.049967088,out
-0.597385954,0.052300315,out
-0.593198892,0.054704305,out
-0.589011831,0.05717721,out
-0.584824769,0.059717215,out
-0.580637708,0.062322565,out
-0.576450646,0.065000405,out
-0.572263585,0.06774794,out
-0.568076523,0.070556009,out
-0.563889462,0.073424089,out
-0.5597024,0.076351998,out
-0.555515339,0.079339908,out
-0.551328277,0.082403461,out
-0.547141216,0.085532239,out
-0.542954154,0.088726307,out
-0.538767093,0.091988289,out
-0.534580032,0.095321246,out
-0.53039297,0.098733635,out
-0.526205909,0.102243764,out
-0.522018847,0.105840719,out
-0.517831786,0.109529799,out
-0.513644724,0.113316596,out
-0.509457663,0.117206976,out
-0.505270601,0.121226019,out
-0.50108354,0.125378999,out
-0.496896478,0.129659703,out
-0.492709417,0.13407486,out
-0.488522355,0.138631237,out
-0.484335294,0.143335608,out
-0.480148232,0.148237029,out
-0.475961171,0.153307944,out
-0.471774109,0.158551751,out
-0.467587048,0.163974844,out
-0.463399987,0.16958352,out
-0.459212925,0.175399376,out
-0.455025864,0.1814556,out
-0.450838802,0.187720115,out
-0.446651741,0.194198794,out
-0.442464679,0.200897491,out
-0.438277618,0.207822055,out
-0.434090556,0.215020121,in
-0.429903495,0.222483894,in
-0.425716433,0.230195894,in
-0.421529372,0.238162267,in
-0.41734231,0.246389237,in
-0.413155249,0.254883102,in
-0.408968187,0.263726929,in
-0.404781126,0.272856625,in
-0.400594064,0.282277366,in
-0.396407003,0.291995534,in
-0.392219942,0.302017428,in
-0.38803288,0.312378498,in
-0.383845819,0.3231164,in
-0.379658757,0.334179853,in
-0.375471696,0.345573881,in
-0.371284634,0.357303157,in
-0.367097573,0.369371993,in
-0.362910511,0.381849911,in
-0.35872345,0.394706344,in
-0.354536388,0.4079141,in
-0.350349327,0.421475201,in
-0.346162265,0.435391322,in
-0.341975204,0.449667565,in
-0.337788142,0.464395761,in
-0.333601081,0.479482508,in
-0.329414019,0.494928311,in
-0.325226958,0.510733676,in
-0.321039897,0.526899143,in
-0.316852835,0.543464016,in
-0.312665774,0.560451507,in
-0.308478712,0.577802575,in
-0.304291651,0.595518756,in
-0.300104589,0.613601806,in
-0.295917528,0.632053689,in
-0.291730466,0.650952788,in
-0.287543405,0.670253347,in
-0.283356343,0.689931336,in
-0.279169282,0.709988837,in
-0.27498222,0.730427643,in
-0.270795159,0.751258992,in
-0.266608097,0.772569033,in
-0.262421036,0.794261398,in
-0.258233974,0.816333699,in
-0.254046913,0.838782329,in
-0.249859851,0.861602381,in
-0.24567279,0.884830344,in
-0.241485729,0.908462446,in
-0.237298667,0.932430743,in
-0.233111606,0.956720777,in
-0.228924544,0.981316277,in
-0.224737483,1.006199156,in
-0.220550421,1.031399321,in
-0.21636336,1.056840363,in
-0.212176298,1.08248173,in
-0.207989237,1.108296124,in
-0.203802175,1.13425509,in
-0.199615114,1.160332011,in
-0.195428052,1.186496547,in
-0.191240991,1.212690711,in
-0.187053929,1.238883116,in
-0.182866868,1.265042649,in
-0.178679806,1.291138595,in
-0.174492745,1.317121814,in
-0.170305684,1.342947733,in
-0.166118622,1.368603654,in
-0.161931561,1.394064649,in
-0.157744499,1.419307174,in
-0.153557438,1.4443091,in
-0.149370376,1.468981762,in
-0.145183315,1.493351281,in
-0.140996253,1.517413038,in
-0.136809192,1.54115268,in
-0.13262213,1.564556883,in
-0.128435069,1.587592974,in
-0.124248007,1.610185419,in
-0.120060946,1.632399961,in
-0.115873884,1.654226188,in
-0.111686823,1.675653573,in
-0.107499761,1.69667137,in
-0.1033127,1.717201556,in
-0.099125639,1.737237957,in
-0.094938577,1.756818476,in
-0.090751516,1.775928456,in
-0.086564454,1.794552291,in
-0.082377393,1.812673393,in
-0.078190331,1.830136415,in
-0.07400327,1.847031015,in
-0.069816208,1.863349426,in
-0.065629147,1.879069585,in
-0.061442085,1.894168668,in
-0.057255024,1.908574919,in
-0.053067962,1.922162033,in
-0.048880901,1.935036264,in
-0.044693839,1.947172239,in
-0.040506778,1.958544552,in
-0.036319716,1.969127849,in
-0.032132655,1.97875418,in
-0.027945594,1.987435785,in
-0.023758532,1.995237034,in
-0.019571471,2.002135572,in
-0.015384409,2.008110037,in
-0.011197348,2.013140151,in
-0.007010286,2.016945613,in
-0.002823225,2.019749849,in
0.001363837,2.021550171,in
0.005550898,2.022335718,in
0.00973796,2.022097688,in
0.013925021,2.02074061,in
0.018112083,2.018155082,in
0.022299144,2.014537599,in
0.026486206,2.009893312,in
0.030673267,2.004229951,in
0.034860329,1.997557822,in
0.03904739,1.989713561,in
0.043234451,1.980813708,in
0.047421513,1.970971236,in
0.051608574,1.960210133,in
0.055795636,1.948556286,in
0.059982697,1.936033576,in
0.064169759,1.922465405,in
0.06835682,1.908117285,in
0.072543882,1.89302212,in
0.076730943,1.877213133,in
0.080918005,1.860723715,in
0.085105066,1.84352692,in
0.089292128,1.82562914,in
0.093479189,1.807172735,in
0.097666251,1.788187723,in
0.101853312,1.76870294,in
0.106040374,1.748745966,in
0.110227435,1.728262575,in
0.114414496,1.707340286,in
0.118601558,1.686033414,in
0.122788619,1.664361108,in
0.126975681,1.64234112,in
0.131162742,1.61998372,in
0.135349804,1.597236104,in
0.139536865,1.574194608,in
0.143723927,1.550870678,in
0.147910988,1.527275152,in
0.15209805,1.503418357,in
0.156285111,1.479282747,in
0.160472173,1.454873285,in
0.164659234,1.430239337,in
0.168846296,1.405391192,in
0.173033357,1.380339606,in
0.177220419,1.355095872,in
0.18140748,1.329638445,in
0.185594542,1.304013828,in
0.189781603,1.278248109,in
0.193968664,1.25235751,in
0.198155726,1.226359256,in
0.202342787,1.200269462,in
0.206529849,1.174104042,in
0.21071691,1.147906107,in
0.214903972,1.121698401,in
0.219091033,1.095504405,in
0.223278095,1.069348272,in
0.227465156,1.043268205,in
0.231652218,1.017305134,in
0.235839279,0.991475267,in
0.240026341,0.965804299,in
0.244213402,0.940317711,in
0.248400464,0.915040673,in
0.252587525,0.890060208,in
0.256774587,0.865366053,in
0.260961648,0.840968561,in
0.265148709,0.816888182,in
0.269335771,0.793144153,in
0.273522832,0.769773221,in
0.277709894,0.746863551,in
0.281896955,0.724347802,in
0.286084017,0.702236735,in
0.290271078,0.680539529,in
0.29445814,0.659263786,in
0.298645201,0.638478762,in
0.302832263,0.618181418,in
0.307019324,0.598317457,in
0.311206386,0.578886051,in
0.315393447,0.559885177,in
0.319580509,0.541311675,in
0.32376757,0.523261499,in
0.327954632,0.505637254,in
0.332141693,0.488418728,in
0.336328754,0.471598566,in
0.340515816,0.455169099,in
0.344702877,0.439146521,in
0.348889939,0.4235727,in
0.353077,0.408360085,in
0.357264062,0.393501413,in
0.361451123,0.378989831,in
0.365638185,0.364818936,in
0.369825246,0.351035618,in
0.374012308,0.337616399,in
0.378199369,0.324520055,in
0.382386431,0.311743611,in
0.386573492,0.299284686,out
0.390760554,0.287141479,out
0.394947615,0.275393668,out
0.399134677,0.263964948,out
0.403321738,0.252850382,out
0.407508799,0.242050368,out
0.411695861,0.231565438,out
0.415882922,0.221421524,out
0.420069984,0.211655435,out
0.424257045,0.202205966,out
0.428444107,0.193072822,out
0.432631168,0.184255314,out
0.43681823,0.175752314,out
0.441005291,0.167616646,out
0.445192353,0.159819626,out
0.449379414,0.15232696,out
0.453566476,0.145134252,out
0.457753537,0.138236508,out
0.461940599,0.131628143,out
0.46612766,0.125376747,out
0.470314722,0.119396093,out
0.474501783,0.113677797,out
0.478688844,0.108213469,out
0.482875906,0.102994383,out
0.487062967,0.098032631,out
0.491250029,0.093332691,out
0.49543709,0.088842918,out
0.499624152,0.084553753,out
0.503811213,0.080455693,out
0.507998275,0.076539325,out
0.512185336,0.0728256,out
0.516372398,0.069282826,out
0.520559459,0.065888641,out
0.524746521,0.062635076,out
0.528933582,0.059514527,out
0.533120644,0.056521373,out
0.537307705,0.053675194,out
0.541494767,0.050937634,out
0.545681828,0.048303477,out
0.54986889,0.045767923,out
0.554055951,0.04332659,out
0.558243012,0.040984891,out
0.562430074,0.038742394,out
0.566617135,0.036581791,out
0.570804197,0.034500779,out
0.574991258,0.032497331,out
0.57917832,0.030569678,out
0.583365381,0.028731235,out
0.587552443,0.026970005,out
0.591739504,0.025280059,out
0.595926566,0.023660538,out
0.600113627,0.022110649,out
0.604300689,0.020631605,out
0.60848775,0.019237049,out
0.612674812,0.017909317,out
0.616861873,0.016647563,out
0.621048935,0.015450874,out
0.625235996,0.014318258,out
0.629423057,0.013256286,out
0.633610119,0.012264446,out
0.63779718,0.011331935,out
0.641984242,0.010457193,out
0.646171303,0.00963856,out
0.650358365,0.008874278,out
0.654545426,0.008173376,out
0.658732488,0.007524149,out
0.662919549,0.006921744,out
0.667106611,0.006363987,out
0.671293672,0.005848662,out
0.675480734,0.005375142,out
0.679667795,0.004947036,out
0.683854857,0.00455287,out
0.688041918,0.00419042,out
0.69222898,0.003857497,out
0.696416041,0.003551961,out
0.700603102,0.003274839,out
0.704790164,0.003022908,out
0.708977225,0.002791028,out
0.713164287,0.002577486,out
0.717351348,0.00238066,out
0.72153841,0.002199023,out
0.725725471,0.002033914,out
0.729912533,0.001880929,out
0.734099594,0.001738519,out
0.738286656,0.001605726,out
0.742473717,0.001481684,out
0.746660779,0.001366031,out
0.75084784,0.001258939,out
0.755034902,0.001158219,out
0.759221963,0.001063445,out
0.763409025,0.000974244,out
0.767596086,0.000890295,out
0.771783147,0.000812045,out
0.775970209,0.000738994,out
0.78015727,0.000670394,out
0.784344332,0.0006061,out
0.788531393,0.00054598,out
0.792718455,0.000489912,out
0.796905516,0.000438723,out
0.801092578,0.000391361,out
0.805279639,0.00034762,out
0.809466701,0.000307379,out
0.813653762,0.000270513,out
0.817840824,0.000237113,out
0.822027885,0.000207351,out
0.826214947,0.000180432,out
0.830402008,0.000156199,out
0.83458907,0.000134495,out
0.838776131,0.00011516,out
0.842963192,9.83663E-05,out
0.847150254,8.37258E-05,out
0.851337315,7.0859E-05,out
0.855524377,5.96156E-05,out
0.859711438,4.98495E-05,out
0.8638985,4.14201E-05,out
0.868085561,3.44569E-05,out
0.872272623,2.84922E-05,out
0.876459684,2.34088E-05,out
0.880646746,1.91051E-05,out
0.884833807,1.54864E-05,out
0.889020869,1.25087E-05,out
0.89320793,1.01062E-05,out


==> DV1.csv <==
x,y,fill
-2.311086498,1.16835E-05,out
-2.30507065,1.48595E-05,out
-2.299054801,1.87731E-05,out
-2.293038953,2.37826E-05,out
-2.287023105,2.98902E-05,out
-2.281007257,3.72755E-05,out
-2.274991409,4.61351E-05,out
-2.268975561,5.66825E-05,out
-2.262959713,6.91823E-05,out
-2.256943865,8.44683E-05,out
-2.250928017,0.000102374,out
-2.244912169,0.000123189,out
-2.238896321,0.000147208,out
-2.232880473,0.000174731,out
-2.226864625,0.00020608,out
-2.220848776,0.000242629,out
-2.214832928,0.00028372,out
-2.20881708,0.000329582,out
-2.202801232,0.000380416,out
-2.196785384,0.000436381,out
-2.190769536,0.000497597,out
-2.184753688,0.000565414,out
-2.17873784,0.000638494,out
-2.172721992,0.000716676,out
-2.166706144,0.000799747,out
-2.160690296,0.000887426,out
-2.154674448,0.000979361,out
-2.1486586,0.001075824,out
-2.142642751,0.00117528,out
-2.136626903,0.001277065,out
-2.130611055,0.001380529,out
-2.124595207,0.001484992,out
-2.118579359,0.001589758,out
-2.112563511,0.001693778,out
-2.106547663,0.001796261,out
-2.100531815,0.001896604,out
-2.094515967,0.001994249,out
-2.088500119,0.002088703,out
-2.082484271,0.002179545,out
-2.076468423,0.002265529,out
-2.070452574,0.002347164,out
-2.064436726,0.002424564,out
-2.058420878,0.002497801,out
-2.05240503,0.002567037,out
-2.046389182,0.002632511,out
-2.040373334,0.002693962,out
-2.034357486,0.002752504,out
-2.028341638,0.002808727,out
-2.02232579,0.002863087,out
-2.016309942,0.00291603,out
-2.010294094,0.002967985,out
-2.004278246,0.003019326,out
-1.998262398,0.003070542,out
-1.992246549,0.00312185,out
-1.986230701,0.003173371,out
-1.980214853,0.003225148,out
-1.974199005,0.003277158,out
-1.968183157,0.00332927,out
-1.962167309,0.003381189,out
-1.956151461,0.003432648,out
-1.950135613,0.003483364,out
-1.944119765,0.003533046,out
-1.938103917,0.003581409,out
-1.932088069,0.003627845,out
-1.926072221,0.003672255,out
-1.920056373,0.003714657,out
-1.914040524,0.003755026,out
-1.908024676,0.00379342,out
-1.902008828,0.003829975,out
-1.89599298,0.003864739,out
-1.889977132,0.003898383,out
-1.883961284,0.003931524,out
-1.877945436,0.003964721,out
-1.871929588,0.003998582,out
-1.86591374,0.004033765,out
-1.859897892,0.004071456,out
-1.853882044,0.004112534,out
-1.847866196,0.004157508,out
-1.841850348,0.004207056,out
-1.835834499,0.004261818,out
-1.829818651,0.004322397,out
-1.823802803,0.004390408,out
-1.817786955,0.004466187,out
-1.811771107,0.004549468,out
-1.805755259,0.004640566,out
-1.799739411,0.004739754,out
-1.793723563,0.004847263,out
-1.787707715,0.004964526,out
-1.781691867,0.005091524,out
-1.775676019,0.005227527,out
-1.769660171,0.005372755,out
-1.763644322,0.00552747,out
-1.757628474,0.00569198,out
-1.751612626,0.005868082,out
-1.745596778,0.006056375,out
-1.73958093,0.006256301,out
-1.733565082,0.006468584,out
-1.727549234,0.006694024,out
-1.721533386,0.006933495,out
-1.715517538,0.007189938,out
-1.70950169,0.007464941,out
-1.703485842,0.00775763,out
-1.697469994,0.008069019,out
-1.691454146,0.008400078,out
-1.685438297,0.00875172,out
-1.679422449,0.009127291,out
-1.673406601,0.00952828,out
-1.667390753,0.009952184,out
-1.661374905,0.010399274,out
-1.655359057,0.01086967,out
-1.649343209,0.011363356,out
-1.643327361,0.011882491,out
-1.637311513,0.012427544,out
-1.631295665,0.012994706,out
-1.625279817,0.013583516,out
-1.619263969,0.014193549,out
-1.613248121,0.014824446,out
-1.607232272,0.015477873,out
-1.601216424,0.016155165,out
-1.595200576,0.016853622,out
-1.589184728,0.017574042,out
-1.58316888,0.018317556,out
-1.577153032,0.019085637,out
-1.571137184,0.019882614,out
-1.565121336,0.020714365,out
-1.559105488,0.021579521,out
-1.55308964,0.022481335,out
-1.547073792,0.023423264,out
-1.541057944,0.024408922,out
-1.535042095,0.025445942,out
-1.529026247,0.026544809,out
-1.523010399,0.027700643,out
-1.516994551,0.028916539,out
-1.510978703,0.030195218,out
-1.504962855,0.031538975,out
-1.498947007,0.032954036,out
-1.492931159,0.034449695,out
-1.486915311,0.036013435,out
-1.480899463,0.037644335,out
-1.474883615,0.03934085,out
-1.468867767,0.041100834,out
-1.462851919,0.042924654,out
-1.45683607,0.044815061,out
-1.450820222,0.04675626,out
-1.444804374,0.04874392,out
-1.438788526,0.050773627,out
-1.432772678,0.05284097,out
-1.42675683,0.054942898,out
-1.420740982,0.057078293,out
-1.414725134,0.059237315,out
-1.408709286,0.061417378,out
-1.402693438,0.06361651,out
-1.39667759,0.065833397,out
-1.390661742,0.068068073,out
-1.384645894,0.070324393,out
-1.378630045,0.072600684,out
-1.372614197,0.074899611,out
-1.366598349,0.077224523,out
-1.360582501,0.079579417,out
-1.354566653,0.081970052,out
-1.348550805,0.084412025,out
-1.342534957,0.08690404,out
-1.336519109,0.089452851,out
-1.330503261,0.092065566,out
-1.324487413,0.094749627,out
-1.318471565,0.097514374,out
-1.312455717,0.100390028,out
-1.306439869,0.103367084,out
-1.30042402,0.10645456,out
-1.294408172,0.109661779,out
-1.288392324,0.112998376,out
-1.282376476,0.116475565,out
-1.276360628,0.12014283,out
-1.27034478,0.123977905,out
-1.264328932,0.127992221,out
-1.258313084,0.132197475,out
-1.252297236,0.136605591,in
-1.246281388,0.141228676,in
-1.24026554,0.146139905,in
-1.234249692,0.151298682,in
-1.228233843,0.156716424,in
-1.222217995,0.162404371,in
-1.216202147,0.168373191,in
-1.210186299,0.174632874,in
-1.204170451,0.18126647,in
-1.198154603,0.188215026,in
-1.192138755,0.195480434,in
-1.186122907,0.203066378,in
-1.180107059,0.210975062,in
-1.174091211,0.219207157,in
-1.168075363,0.227833666,in
-1.162059515,0.236782542,in
-1.156043667,0.246041048,in
-1.150027818,0.255601504,in
-1.14401197,0.26545493,in
-1.137996122,0.275591133,in
-1.131980274,0.286053493,in
-1.125964426,0.296774004,in
-1.119948578,0.307731206,in
-1.11393273,0.318911344,in
-1.107916882,0.330300615,in
-1.101901034,0.341885314,in
-1.095885186,0.353685838,in
-1.089869338,0.365654915,in
-1.08385349,0.377774657,in
-1.077837642,0.390035213,in
-1.071821793,0.402427903,in
-1.065805945,0.414945304,in
-1.059790097,0.427603928,in
-1.053774249,0.440381413,in
-1.047758401,0.453271186,in
-1.041742553,0.466273909,in
-1.035726705,0.479391757,in
-1.029710857,0.492628391,in
-1.023695009,0.506014715,in
-1.017679161,0.519544695,in
-1.011663313,0.533220369,in
-1.005647465,0.547051918,in
-0.999631616,0.561050265,in
-0.993615768,0.575226942,in
-0.98759992,0.58963171,in
-0.981584072,0.60425985,in
-0.975568224,0.619109998,in
-0.969552376,0.634193108,in
-0.963536528,0.649519294,in
-0.95752068,0.665097654,in
-0.951504832,0.680981893,in
-0.945488984,0.697154538,in
-0.939473136,0.713597526,in
-0.933457288,0.730310741,in
-0.92744144,0.74729191,in
-0.921425591,0.764536553,in
-0.915409743,0.782076675,in
-0.909393895,0.799877407,in
-0.903378047,0.817902365,in
-0.897362199,0.836135083,in
-0.891346351,0.854557251,in
-0.885330503,0.873148848,in
-0.879314655,0.891905293,in
-0.873298807,0.910784208,in
-0.867282959,0.929747227,in
-0.861267111,0.948769468,in
-0.855251263,0.967826072,in
-0.849235415,0.986892418,in
-0.843219566,1.005937375,in
-0.837203718,1.024928461,in
-0.83118787,1.043847024,in
-0.825172022,1.062673839,in
-0.819156174,1.081391105,in
-0.813140326,1.09998246,in
-0.807124478,1.118411718,in
-0.80110863,1.136662919,in
-0.795092782,1.154741701,in
-0.789076934,1.172638055,in
-0.783061086,1.190342474,in
-0.777045238,1.207845759,in
-0.77102939,1.22511094,in
-0.765013541,1.24212325,in
-0.758997693,1.258897524,in
-0.752981845,1.275421021,in
-0.746965997,1.291679514,in
-0.740950149,1.307657161,in
-0.734934301,1.323298694,in
-0.728918453,1.33856703,in
-0.722902605,1.353478214,in
-0.716886757,1.368006373,in
-0.710870909,1.38212405,in
-0.704855061,1.395802354,in
-0.698839213,1.408956961,in
-0.692823364,1.42152208,in
-0.686807516,1.433533154,in
-0.680791668,1.444958229,in
-0.67477582,1.455765814,in
-0.668759972,1.465925091,in
-0.662744124,1.475337499,in
-0.656728276,1.483922036,in
-0.650712428,1.491757554,in
-0.64469658,1.498821037,in
-0.638680732,1.505091333,in
-0.632664884,1.510549166,in
-0.626649036,1.515103937,in
-0.620633188,1.51867078,in
-0.614617339,1.521372771,in
-0.608601491,1.523200157,in
-0.602585643,1.524144586,in
-0.596569795,1.524199013,in
-0.590553947,1.523288469,in
-0.584538099,1.521321996,in
-0.578522251,1.518450365,in
-0.572506403,1.514671922,in
-0.566490555,1.509985828,in
-0.560474707,1.504392066,in
-0.554458859,1.497830697,in
-0.548443011,1.490202721,in
-0.542427163,1.4816759,in
-0.536411314,1.472255652,in
-0.530395466,1.461948697,in
-0.524379618,1.450763136,in
-0.51836377,1.43865929,in
-0.512347922,1.4255418,in
-0.506332074,1.411590898,in
-0.500316226,1.396823894,in
-0.494300378,1.381259975,in
-0.48828453,1.364920221,in
-0.482268682,1.347792939,in
-0.476252834,1.329806109,in
-0.470236986,1.311138712,in
-0.464221137,1.291821662,in
-0.458205289,1.27188741,in
-0.452189441,1.251369853,in
-0.446173593,1.230284901,in
-0.440157745,1.208599389,in
-0.434141897,1.186466151,in
-0.428126049,1.163924678,in
-0.422110201,1.141014986,in
-0.416094353,1.117777501,in
-0.410078505,1.094246129,in
-0.404062657,1.070433156,in
-0.398046809,1.04644144,in
-0.392030961,1.022311154,in
-0.386015112,0.998081961,in
-0.379999264,0.973792918,in
-0.373983416,0.949482959,in
-0.367967568,0.925208209,in
-0.36195172,0.901008292,in
-0.355935872,0.876916869,in
-0.349920024,0.852966233,in
-0.343904176,0.829187223,in
-0.337888328,0.80561168,in
-0.33187248,0.782329222,in
-0.325856632,0.759315418,in
-0.319840784,0.736591601,in
-0.313824936,0.714177127,in
-0.307809087,0.69208935,in
-0.301793239,0.670344037,in
-0.295777391,0.649045407,in
-0.289761543,0.628117479,in
-0.283745695,0.607566659,in
-0.277729847,0.587397542,in
-0.271713999,0.567612993,in
-0.265698151,0.54821424,in
-0.259682303,0.529292214,in
-0.253666455,0.510754449,in
-0.247650607,0.492593807,in
-0.241634759,0.474805726,in
-0.23561891,0.457385216,in
-0.229603062,0.440327026,in
-0.223587214,0.42370612,in
-0.217571366,0.407440591,in
-0.211555518,0.391520294,in
-0.20553967,0.375942139,in
-0.199523822,0.360703892,in
-0.193507974,0.34580425,in
-0.187492126,0.33131814,in
-0.181476278,0.317182316,in
-0.17546043,0.303390824,in
-0.169444582,0.289947753,in
-0.163428734,0.276857976,in
-0.157412885,0.264127059,in
-0.151397037,0.251840501,in
-0.145381189,0.239943389,in
-0.139365341,0.228428951,in
-0.133349493,0.217303499,in
-0.127333645,0.206572903,out
-0.121317797,0.196242458,out
-0.115301949,0.186399243,out
-0.109286101,0.17698382,out
-0.103270253,0.167978375,out
-0.097254405,0.159382404,out
-0.091238557,0.151194059,out
-0.085222709,0.143410111,out
-0.07920686,0.136100594,out
-0.073191012,0.129200915,out
-0.067175164,0.122679747,out
-0.061159316,0.116526605,out
-0.055143468,0.110729891,out
-0.04912762,0.105276968,out
-0.043111772,0.100210318,out
-0.037095924,0.095470256,out
-0.031080076,0.091019827,out
-0.025064228,0.086842919,out
-0.01904838,0.082923199,out
-0.013032532,0.079244204,out
-0.007016684,0.075823959,out
-0.001000835,0.072617544,out
0.005015013,0.069593012,out
0.011030861,0.066735284,out
0.017046709,0.064029835,out
0.023062557,0.061462751,out
0.029078405,0.059038293,out
0.035094253,0.056729541,out
0.041110101,0.054515748,out
0.047125949,0.052387281,out
0.053141797,0.050335373,out
0.059157645,0.048352125,out
0.065173493,0.046438735,out
0.071189342,0.044583487,out
0.07720519,0.042776597,out
0.083221038,0.041014659,out
0.089236886,0.039294975,out
0.095252734,0.037615522,out
0.101268582,0.035980449,out
0.10728443,0.03438745,out
0.113300278,0.032832845,out
0.119316126,0.031317254,out
0.125331974,0.029841573,out
0.131347822,0.028406932,out
0.13736367,0.02702068,out
0.143379518,0.025683931,out
0.149395367,0.024393341,out
0.155411215,0.023150243,out
0.161427063,0.021955848,out
0.167442911,0.020811216,out
0.173458759,0.019723724,out
0.179474607,0.018693869,out
0.185490455,0.017715571,out
0.191506303,0.016788651,out
0.197522151,0.015912679,out
0.203537999,0.01508697,out
0.209553847,0.014316135,out
0.215569695,0.013598893,out
0.221585543,0.012927167,out
0.227601392,0.012299155,out
0.23361724,0.011712918,out
0.239633088,0.011166401,out
0.245648936,0.01066113,out
0.251664784,0.010194917,out
0.257680632,0.00976025,out
0.26369648,0.009354851,out
0.269712328,0.008976472,out
0.275728176,0.008622901,out
0.281744024,0.008293902,out
0.287759872,0.007987509,out
0.29377572,0.007698473,out
0.299791569,0.007424989,out
0.305807417,0.007165345,out
0.311823265,0.006917927,out
0.317839113,0.006681994,out
0.323854961,0.006456214,out
0.329870809,0.00623774,out
0.335886657,0.006025509,out
0.341902505,0.005818553,out
0.347918353,0.00561601,out
0.353934201,0.005417337,out
0.359950049,0.005221924,out
0.365965897,0.00502875,out
0.371981745,0.004837493,out
0.377997594,0.004647931,out
0.384013442,0.00445993,out
0.39002929,0.004273565,out
0.396045138,0.004089151,out
0.402060986,0.003906648,out
0.408076834,0.003726349,out
0.414092682,0.003548594,out
0.42010853,0.003373771,out
0.426124378,0.003202542,out
0.432140226,0.003036045,out
0.438156074,0.002874094,out
0.444171922,0.002717113,out
0.45018777,0.002565493,out
0.456203619,0.00241959,out
0.462219467,0.002280032,out
0.468235315,0.002148045,out
0.474251163,0.002022536,out
0.480267011,0.001903531,out
0.486282859,0.001790987,out
0.492298707,0.001684798,out
0.498314555,0.001585037,out
0.504330403,0.001492311,out
0.510346251,0.001405011,out
0.516362099,0.001322774,out
0.522377947,0.001245219,out
0.528393795,0.001171953,out
0.534409644,0.001102688,out
0.540425492,0.001037521,out
0.54644134,0.000975272,out
0.552457188,0.000915633,out
0.558473036,0.000858333,out
0.564488884,0.000803134,out
0.570504732,0.000749879,out
0.57652058,0.000698733,out
0.582536428,0.000649206,out
0.588552276,0.000601267,out
0.594568124,0.000554913,out
0.600583972,0.000510168,out
0.606599821,0.000467098,out
0.612615669,0.000426173,out
0.618631517,0.000387085,out
0.624647365,0.000349905,out
0.630663213,0.000314703,out
0.636679061,0.000281538,out
0.642694909,0.000250467,out
0.648710757,0.000222039,out
0.654726605,0.000195742,out
0.660742453,0.000171558,out
0.666758301,0.000149452,out
0.672774149,0.000129375,out
0.678789997,0.000111261,out
0.684805846,9.54519E-05,out
0.690821694,8.138E-05,out
0.696837542,6.89276E-05,out
0.70285339,5.79834E-05,out
0.708869238,4.84336E-05,out
0.714885086,4.01625E-05,out
0.720900934,3.3283E-05,out
0.726916782,2.74007E-05,out
0.73293263,2.23946E-05,out
0.738948478,1.81662E-05,out
0.744964326,1.46226E-05,out
0.750980174,1.1677E-05,out
0.756996022,9.34014E-06,out
0.763011871,7.42091E-06,out


==> DV2.csv <==
x,y,fill,Group
-1.249937652,1.20592E-05,out,SpikeSlab_Debias
-1.245748039,1.49927E-05,out,SpikeSlab_Debias
-1.241558425,1.8511E-05,out,SpikeSlab_Debias
-1.237368812,2.28836E-05,out,SpikeSlab_Debias
-1.233179199,2.81582E-05,out,SpikeSlab_Debias
-1.228989586,3.44131E-05,out,SpikeSlab_Debias
-1.224799972,4.17792E-05,out,SpikeSlab_Debias
-1.220610359,5.03962E-05,out,SpikeSlab_Debias
-1.216420746,6.04794E-05,out,SpikeSlab_Debias
-1.212231133,7.25782E-05,out,SpikeSlab_Debias
-1.208041519,8.65385E-05,out,SpikeSlab_Debias
-1.203851906,0.000102541,out,SpikeSlab_Debias
-1.199662293,0.000120768,out,SpikeSlab_Debias
-1.19547268,0.000141404,out,SpikeSlab_Debias
-1.191283066,0.000165045,out,SpikeSlab_Debias
-1.187093453,0.000191937,out,SpikeSlab_Debias
-1.18290384,0.000221889,out,SpikeSlab_Debias
-1.178714227,0.000255045,out,SpikeSlab_Debias
-1.174524613,0.000291528,out,SpikeSlab_Debias
-1.170335,0.000331443,out,SpikeSlab_Debias
-1.166145387,0.000375745,out,SpikeSlab_Debias
-1.161955774,0.000423696,out,SpikeSlab_Debias
-1.15776616,0.000475148,out,SpikeSlab_Debias
-1.153576547,0.000530018,out,SpikeSlab_Debias
-1.149386934,0.000588179,out,SpikeSlab_Debias
-1.145197321,0.000649662,out,SpikeSlab_Debias
-1.141007707,0.00071445,out,SpikeSlab_Debias
-1.136818094,0.000781567,out,SpikeSlab_Debias
-1.132628481,0.000850615,out,SpikeSlab_Debias
-1.128438868,0.000921154,out,SpikeSlab_Debias
-1.124249254,0.0009927,out,SpikeSlab_Debias
-1.120059641,0.001064645,out,SpikeSlab_Debias
-1.115870028,0.001136067,out,SpikeSlab_Debias
-1.111680415,0.0012063,out,SpikeSlab_Debias
-1.107490801,0.001274698,out,SpikeSlab_Debias
-1.103301188,0.001340612,out,SpikeSlab_Debias
-1.099111575,0.001403383,out,SpikeSlab_Debias
-1.094921962,0.001461047,out,SpikeSlab_Debias
-1.090732348,0.001513886,out,SpikeSlab_Debias
-1.086542735,0.001561367,out,SpikeSlab_Debias
-1.082353122,0.001603012,out,SpikeSlab_Debias
-1.078163509,0.001638396,out,SpikeSlab_Debias
-1.073973895,0.001666424,out,SpikeSlab_Debias
-1.069784282,0.001686274,out,SpikeSlab_Debias
-1.065594669,0.001699011,out,SpikeSlab_Debias
-1.061405055,0.001704643,out,SpikeSlab_Debias
-1.057215442,0.001703265,out,SpikeSlab_Debias
-1.053025829,0.001695056,out,SpikeSlab_Debias
-1.048836216,0.001679071,out,SpikeSlab_Debias
-1.044646602,0.001656831,out,SpikeSlab_Debias
-1.040456989,0.001629337,out,SpikeSlab_Debias
-1.036267376,0.001597208,out,SpikeSlab_Debias
-1.032077763,0.001561117,out,SpikeSlab_Debias
-1.027888149,0.001521719,out,SpikeSlab_Debias
-1.023698536,0.0014797,out,SpikeSlab_Debias
-1.019508923,0.001436671,out,SpikeSlab_Debias
-1.01531931,0.001393469,out,SpikeSlab_Debias
-1.011129696,0.001350925,out,SpikeSlab_Debias
-1.006940083,0.001309859,out,SpikeSlab_Debias
-1.00275047,0.00127154,out,SpikeSlab_Debias
-0.998560857,0.001237134,out,SpikeSlab_Debias
-0.994371243,0.001206955,out,SpikeSlab_Debias
-0.99018163,0.001181592,out,SpikeSlab_Debias
-0.985992017,0.001161579,out,SpikeSlab_Debias
-0.981802404,0.001147385,out,SpikeSlab_Debias
-0.97761279,0.001141005,out,SpikeSlab_Debias
-0.973423177,0.00114154,out,SpikeSlab_Debias
-0.969233564,0.001148895,out,SpikeSlab_Debias
-0.965043951,0.001163148,out,SpikeSlab_Debias
-0.960854337,0.001184311,out,SpikeSlab_Debias
-0.956664724,0.001212767,out,SpikeSlab_Debias
-0.952475111,0.001249262,out,SpikeSlab_Debias
-0.948285498,0.001292107,out,SpikeSlab_Debias
-0.944095884,0.001341019,out,SpikeSlab_Debias
-0.939906271,0.001395684,out,SpikeSlab_Debias
-0.935716658,0.001455761,out,SpikeSlab_Debias
-0.931527045,0.001521628,out,SpikeSlab_Debias
-0.927337431,0.001592408,out,SpikeSlab_Debias
-0.923147818,0.001667191,out,SpikeSlab_Debias
-0.918958205,0.001745622,out,SpikeSlab_Debias
-0.914768592,0.001827364,out,SpikeSlab_Debias
-0.910578978,0.001912108,out,SpikeSlab_Debias
-0.906389365,0.002000229,out,SpikeSlab_Debias
-0.902199752,0.002090781,out,SpikeSlab_Debias
-0.898010139,0.002183669,out,SpikeSlab_Debias
-0.893820525,0.002278874,out,SpikeSlab_Debias
-0.889630912,0.002376448,out,SpikeSlab_Debias
-0.885441299,0.002476793,out,SpikeSlab_Debias
-0.881251685,0.002580546,out,SpikeSlab_Debias
-0.877062072,0.002687679,out,SpikeSlab_Debias
-0.872872459,0.002798699,out,SpikeSlab_Debias
-0.868682846,0.00291419,out,SpikeSlab_Debias
-0.864493232,0.003034812,out,SpikeSlab_Debias
-0.860303619,0.003162755,out,SpikeSlab_Debias
-0.856114006,0.003298552,out,SpikeSlab_Debias
-0.851924393,0.003442685,out,SpikeSlab_Debias
-0.847734779,0.003596133,out,SpikeSlab_Debias
-0.843545166,0.003759894,out,SpikeSlab_Debias
-0.839355553,0.003935309,out,SpikeSlab_Debias
-0.83516594,0.004126627,out,SpikeSlab_Debias
-0.830976326,0.00433193,out,SpikeSlab_Debias
-0.826786713,0.004552059,out,SpikeSlab_Debias
-0.8225971,0.004787772,out,SpikeSlab_Debias
-0.818407487,0.005039739,out,SpikeSlab_Debias
-0.814217873,0.005310753,out,SpikeSlab_Debias
-0.81002826,0.005601655,out,SpikeSlab_Debias
-0.805838647,0.005910026,out,SpikeSlab_Debias
-0.801649034,0.006235782,out,SpikeSlab_Debias
-0.79745942,0.006578696,out,SpikeSlab_Debias
-0.793269807,0.006938392,out,SpikeSlab_Debias
-0.789080194,0.007317802,out,SpikeSlab_Debias
-0.784890581,0.007712816,out,SpikeSlab_Debias
-0.780700967,0.008121763,out,SpikeSlab_Debias
-0.776511354,0.008543625,out,SpikeSlab_Debias
-0.772321741,0.008977328,out,SpikeSlab_Debias
-0.768132128,0.009422286,out,SpikeSlab_Debias
-0.763942514,0.009878356,out,SpikeSlab_Debias
-0.759752901,0.010342228,out,SpikeSlab_Debias
-0.755563288,0.010813029,out,SpikeSlab_Debias
-0.751373675,0.011290021,out,SpikeSlab_Debias
-0.747184061,0.01177262,out,SpikeSlab_Debias
-0.742994448,0.012261245,out,SpikeSlab_Debias
-0.738804835,0.012755695,out,SpikeSlab_Debias
-0.734615222,0.013255859,out,SpikeSlab_Debias
-0.730425608,0.013762509,out,SpikeSlab_Debias
-0.726235995,0.014276702,out,SpikeSlab_Debias
-0.722046382,0.014799788,out,SpikeSlab_Debias
-0.717856769,0.015337236,out,SpikeSlab_Debias
-0.713667155,0.015889424,out,SpikeSlab_Debias
-0.709477542,0.016458977,out,SpikeSlab_Debias
-0.705287929,0.017048932,out,SpikeSlab_Debias
-0.701098316,0.017662586,out,SpikeSlab_Debias
-0.696908702,0.018306448,out,SpikeSlab_Debias
-0.692719089,0.018989634,out,SpikeSlab_Debias
-0.688529476,0.019711264,out,SpikeSlab_Debias
-0.684339862,0.020475734,out,SpikeSlab_Debias
-0.680150249,0.021287539,out,SpikeSlab_Debias
-0.675960636,0.022151255,out,SpikeSlab_Debias
-0.671771023,0.023083828,out,SpikeSlab_Debias
-0.667581409,0.02408594,out,SpikeSlab_Debias
-0.663391796,0.025157276,out,SpikeSlab_Debias
-0.659202183,0.026302255,out,SpikeSlab_Debias
-0.65501257,0.027525158,out,SpikeSlab_Debias
-0.650822956,0.028831748,out,SpikeSlab_Debias
-0.646633343,0.030248202,out,SpikeSlab_Debias
-0.64244373,0.031756671,out,SpikeSlab_Debias
-0.638254117,0.0333601,out,SpikeSlab_Debias
-0.634064503,0.035061104,out,SpikeSlab_Debias
-0.62987489,0.036861957,out,SpikeSlab_Debias
-0.625685277,0.038777105,out,SpikeSlab_Debias
-0.621495664,0.040811813,out,SpikeSlab_Debias
-0.61730605,0.042950654,out,SpikeSlab_Debias
-0.613116437,0.045193513,out,SpikeSlab_Debias
-0.608926824,0.047539829,out,SpikeSlab_Debias
-0.604737211,0.049988593,out,SpikeSlab_Debias
-0.600547597,0.052560025,out,SpikeSlab_Debias
-0.596357984,0.055233515,out,SpikeSlab_Debias
-0.592168371,0.058000784,out,SpikeSlab_Debias
-0.587978758,0.060858429,out,SpikeSlab_Debias
-0.583789144,0.063802715,out,SpikeSlab_Debias
-0.579599531,0.066833433,out,SpikeSlab_Debias
-0.575409918,0.069957475,out,SpikeSlab_Debias
-0.571220305,0.073151546,out,SpikeSlab_Debias
-0.567030691,0.076410885,out,SpikeSlab_Debias
-0.562841078,0.079730771,out,SpikeSlab_Debias
-0.558651465,0.083106563,out,SpikeSlab_Debias
-0.554461852,0.086540624,out,SpikeSlab_Debias
-0.550272238,0.09002529,out,SpikeSlab_Debias
-0.546082625,0.093551127,out,SpikeSlab_Debias
-0.541893012,0.097115459,out,SpikeSlab_Debias
-0.537703399,0.100716195,out,SpikeSlab_Debias
-0.533513785,0.104351878,out,SpikeSlab_Debias
-0.529324172,0.108030877,out,SpikeSlab_Debias
-0.525134559,0.111746488,out,SpikeSlab_Debias
-0.520944946,0.115500463,out,SpikeSlab_Debias
-0.516755332,0.119296191,out,SpikeSlab_Debias
-0.512565719,0.123138007,out,SpikeSlab_Debias
-0.508376106,0.127036276,out,SpikeSlab_Debias
-0.504186492,0.131008388,out,SpikeSlab_Debias
-0.499996879,0.135053168,out,SpikeSlab_Debias
-0.495807266,0.1391804,out,SpikeSlab_Debias
-0.491617653,0.143400686,out,SpikeSlab_Debias
-0.487428039,0.147725405,out,SpikeSlab_Debias
-0.483238426,0.152192181,out,SpikeSlab_Debias
-0.479048813,0.156809855,out,SpikeSlab_Debias
-0.4748592,0.161581536,out,SpikeSlab_Debias
-0.470669586,0.166521511,out,SpikeSlab_Debias
-0.466479973,0.171644228,out,SpikeSlab_Debias
-0.46229036,0.176966664,out,SpikeSlab_Debias
-0.458100747,0.182564002,out,SpikeSlab_Debias
-0.453911133,0.188397871,out,SpikeSlab_Debias
-0.44972152,0.19448161,out,SpikeSlab_Debias
-0.445531907,0.200827989,out,SpikeSlab_Debias
-0.441342294,0.207449156,out,SpikeSlab_Debias
-0.43715268,0.21439083,in,SpikeSlab_Debias
-0.432963067,0.221682869,in,SpikeSlab_Debias
-0.428773454,0.229286774,in,SpikeSlab_Debias
-0.424583841,0.237209676,in,SpikeSlab_Debias
-0.420394227,0.245457715,in,SpikeSlab_Debias
-0.416204614,0.254036028,in,SpikeSlab_Debias
-0.412015001,0.263021731,in,SpikeSlab_Debias
-0.407825388,0.272365482,in,SpikeSlab_Debias
-0.403635774,0.282047834,in,SpikeSlab_Debias
-0.399446161,0.292068501,in,SpikeSlab_Debias
-0.395256548,0.302426444,in,SpikeSlab_Debias
-0.391066935,0.313134116,in,SpikeSlab_Debias
-0.386877321,0.324250593,in,SpikeSlab_Debias
-0.382687708,0.335694217,in,SpikeSlab_Debias
-0.378498095,0.347461225,in,SpikeSlab_Debias
-0.374308482,0.359547752,in,SpikeSlab_Debias
-0.370118868,0.371949895,in,SpikeSlab_Debias
-0.365929255,0.384708279,in,SpikeSlab_Debias
-0.361739642,0.397812943,in,SpikeSlab_Debias
-0.357550029,0.411220655,in,SpikeSlab_Debias
-0.353360415,0.424929279,in,SpikeSlab_Debias
-0.349170802,0.438937261,in,SpikeSlab_Debias
-0.344981189,0.453243663,in,SpikeSlab_Debias
-0.340791576,0.467922629,in,SpikeSlab_Debias
-0.336601962,0.482910425,in,SpikeSlab_Debias
-0.332412349,0.498201302,in,SpikeSlab_Debias
-0.328222736,0.513798578,in,SpikeSlab_Debias
-0.324033122,0.529706275,in,SpikeSlab_Debias
-0.319843509,0.545953218,in,SpikeSlab_Debias
-0.315653896,0.562588922,in,SpikeSlab_Debias
-0.311464283,0.579556592,in,SpikeSlab_Debias
-0.307274669,0.596863171,in,SpikeSlab_Debias
-0.303085056,0.614515755,in,SpikeSlab_Debias
-0.298895443,0.632521528,in,SpikeSlab_Debias
-0.29470583,0.650953338,in,SpikeSlab_Debias
-0.290516216,0.669792891,in,SpikeSlab_Debias
-0.286326603,0.689010108,in,SpikeSlab_Debias
-0.28213699,0.708609829,in,SpikeSlab_Debias
-0.277947377,0.728595998,in,SpikeSlab_Debias
-0.273757763,0.748973025,in,SpikeSlab_Debias
-0.26956815,0.769847072,in,SpikeSlab_Debias
-0.265378537,0.791110109,in,SpikeSlab_Debias
-0.261188924,0.81275827,in,SpikeSlab_Debias
-0.25699931,0.834785941,in,SpikeSlab_Debias
-0.252809697,0.857185714,in,SpikeSlab_Debias
-0.248620084,0.879984771,in,SpikeSlab_Debias
-0.244430471,0.903185259,in,SpikeSlab_Debias
-0.240240857,0.9267093,in,SpikeSlab_Debias
-0.236051244,0.950538286,in,SpikeSlab_Debias
-0.231861631,0.974651762,in,SpikeSlab_Debias
-0.227672018,0.999027474,in,SpikeSlab_Debias
-0.223482404,1.023681657,in,SpikeSlab_Debias
-0.219292791,1.048541804,in,SpikeSlab_Debias
-0.215103178,1.073563233,in,SpikeSlab_Debias
-0.210913565,1.098715835,in,SpikeSlab_Debias
-0.206723951,1.123968757,in,SpikeSlab_Debias
-0.202534338,1.149291361,in,SpikeSlab_Debias
-0.198344725,1.174642907,in,SpikeSlab_Debias
-0.194155112,1.199975697,in,SpikeSlab_Debias
-0.189965498,1.225258917,in,SpikeSlab_Debias
-0.185775885,1.250462594,in,SpikeSlab_Debias
-0.181586272,1.275557731,in,SpikeSlab_Debias
-0.177396659,1.30049221,in,SpikeSlab_Debias
-0.173207045,1.325226662,in,SpikeSlab_Debias
-0.169017432,1.349758718,in,SpikeSlab_Debias
-0.164827819,1.374068431,in,SpikeSlab_Debias
-0.160638206,1.398137733,in,SpikeSlab_Debias
-0.156448592,1.421950457,in,SpikeSlab_Debias
-0.152258979,1.445423049,in,SpikeSlab_Debias
-0.148069366,1.468596851,in,SpikeSlab_Debias
-0.143879753,1.491473916,in,SpikeSlab_Debias
-0.139690139,1.514047944,in,SpikeSlab_Debias
-0.135500526,1.536313862,in,SpikeSlab_Debias
-0.131310913,1.558246519,in,SpikeSlab_Debias
-0.127121299,1.579797196,in,SpikeSlab_Debias
-0.122931686,1.601029014,in,SpikeSlab_Debias
-0.118742073,1.621939719,in,SpikeSlab_Debias
-0.11455246,1.642526681,in,SpikeSlab_Debias
-0.110362846,1.66278675,in,SpikeSlab_Debias
-0.106173233,1.682658431,in,SpikeSlab_Debias
-0.10198362,1.702153607,in,SpikeSlab_Debias
-0.097794007,1.72129906,in,SpikeSlab_Debias
-0.093604393,1.740084759,in,SpikeSlab_Debias
-0.08941478,1.758499079,in,SpikeSlab_Debias
-0.085225167,1.776528768,in,SpikeSlab_Debias
-0.081035554,1.794041382,in,SpikeSlab_Debias
-0.07684594,1.811120213,in,SpikeSlab_Debias
-0.072656327,1.827745731,in,SpikeSlab_Debias
-0.068466714,1.843895511,in,SpikeSlab_Debias
-0.064277101,1.859545838,in,SpikeSlab_Debias
-0.060087487,1.874616019,in,SpikeSlab_Debias
-0.055897874,1.889021406,in,SpikeSlab_Debias
-0.051708261,1.902827333,in,SpikeSlab_Debias
-0.047518648,1.91600537,in,SpikeSlab_Debias
-0.043329034,1.928526831,in,SpikeSlab_Debias
-0.039139421,1.940362874,in,SpikeSlab_Debias
-0.034949808,1.951331466,in,SpikeSlab_Debias
-0.030760195,1.961481952,in,SpikeSlab_Debias
-0.026570581,1.970840543,in,SpikeSlab_Debias
-0.022380968,1.979380307,in,SpikeSlab_Debias
-0.018191355,1.987075029,in,SpikeSlab_Debias
-0.014001742,1.993874011,in,SpikeSlab_Debias
-0.009812128,1.99954465,in,SpikeSlab_Debias
-0.005622515,2.004281223,in,SpikeSlab_Debias
-0.001432902,2.008063475,in,SpikeSlab_Debias
0.002756711,2.010872487,in,SpikeSlab_Debias
0.006946325,2.012690741,in,SpikeSlab_Debias
0.011135938,2.01336829,in,SpikeSlab_Debias
0.015325551,2.012869613,in,SpikeSlab_Debias
0.019515164,2.011331799,in,SpikeSlab_Debias
0.023704778,2.008747325,in,SpikeSlab_Debias
0.027894391,2.005110689,in,SpikeSlab_Debias
0.032084004,2.000418468,in,SpikeSlab_Debias
0.036273617,1.994424766,in,SpikeSlab_Debias
0.040463231,1.987335237,in,SpikeSlab_Debias
0.044652844,1.979202668,in,SpikeSlab_Debias
0.048842457,1.970036994,in,SpikeSlab_Debias
0.053032071,1.959850509,in,SpikeSlab_Debias
0.057221684,1.948599537,in,SpikeSlab_Debias
0.061411297,1.936158221,in,SpikeSlab_Debias
0.06560091,1.922766788,in,SpikeSlab_Debias
0.069790524,1.908450398,in,SpikeSlab_Debias
0.073980137,1.893236069,in,SpikeSlab_Debias
0.07816975,1.877152599,in,SpikeSlab_Debias
0.082359363,1.860103247,in,SpikeSlab_Debias
0.086548977,1.842179286,in,SpikeSlab_Debias
0.09073859,1.823510411,in,SpikeSlab_Debias
0.094928203,1.804132678,in,SpikeSlab_Debias
0.099117816,1.784082824,in,SpikeSlab_Debias
0.10330743,1.763398174,in,SpikeSlab_Debias
0.107497043,1.741976253,in,SpikeSlab_Debias
0.111686656,1.720017883,in,SpikeSlab_Debias
0.115876269,1.69756753,in,SpikeSlab_Debias
0.120065883,1.674662879,in,SpikeSlab_Debias
0.124255496,1.651341289,in,SpikeSlab_Debias
0.128445109,1.627610002,in,SpikeSlab_Debias
0.132634722,1.603492842,in,SpikeSlab_Debias
0.136824336,1.579093606,in,SpikeSlab_Debias
0.141013949,1.554446036,in,SpikeSlab_Debias
0.145203562,1.529583005,in,SpikeSlab_Debias
0.149393175,1.504536475,in,SpikeSlab_Debias
0.153582789,1.479317115,in,SpikeSlab_Debias
0.157772402,1.453984104,in,SpikeSlab_Debias
0.161962015,1.42857598,in,SpikeSlab_Debias
0.166151628,1.403118127,in,SpikeSlab_Debias
0.170341242,1.377634608,in,SpikeSlab_Debias
0.174530855,1.352148661,in,SpikeSlab_Debias
0.178720468,1.326694953,in,SpikeSlab_Debias
0.182910081,1.301291154,in,SpikeSlab_Debias
0.187099695,1.275952771,in,SpikeSlab_Debias
0.191289308,1.250693759,in,SpikeSlab_Debias
0.195478921,1.225526533,in,SpikeSlab_Debias
0.199668534,1.200476118,in,SpikeSlab_Debias
0.203858148,1.17555849,in,SpikeSlab_Debias
0.208047761,1.150763174,in,SpikeSlab_Debias
0.212237374,1.126094397,in,SpikeSlab_Debias
0.216426987,1.101555286,in,SpikeSlab_Debias
0.220616601,1.077147946,in,SpikeSlab_Debias
0.224806214,1.052903438,in,SpikeSlab_Debias
0.228995827,1.028798373,in,SpikeSlab_Debias
0.233185441,1.004825436,in,SpikeSlab_Debias
0.237375054,0.980983987,in,SpikeSlab_Debias
0.241564667,0.95727349,in,SpikeSlab_Debias
0.24575428,0.933700471,in,SpikeSlab_Debias
0.249943894,0.910288248,in,SpikeSlab_Debias
0.254133507,0.887009749,in,SpikeSlab_Debias
0.25832312,0.863868149,in,SpikeSlab_Debias
0.262512733,0.84086771,in,SpikeSlab_Debias
0.266702347,0.818013829,in,SpikeSlab_Debias
0.27089196,0.795338988,in,SpikeSlab_Debias
0.275081573,0.77285198,in,SpikeSlab_Debias
0.279271186,0.750545395,in,SpikeSlab_Debias
0.2834608,0.72843173,in,SpikeSlab_Debias
0.287650413,0.706524551,in,SpikeSlab_Debias
0.291840026,0.684838439,in,SpikeSlab_Debias
0.296029639,0.663457279,in,SpikeSlab_Debias
0.300219253,0.642347002,in,SpikeSlab_Debias
0.304408866,0.621520574,in,SpikeSlab_Debias
0.308598479,0.600995559,in,SpikeSlab_Debias
0.312788092,0.580789482,in,SpikeSlab_Debias
0.316977706,0.560949983,in,SpikeSlab_Debias
0.321167319,0.541540809,in,SpikeSlab_Debias
0.325356932,0.522512132,in,SpikeSlab_Debias
0.329546545,0.503877942,in,SpikeSlab_Debias
0.333736159,0.48565111,in,SpikeSlab_Debias
0.337925772,0.467843318,in,SpikeSlab_Debias
0.342115385,0.450547244,in,SpikeSlab_Debias
0.346304998,0.433732441,in,SpikeSlab_Debias
0.350494612,0.417365174,in,SpikeSlab_Debias
0.354684225,0.401448766,in,SpikeSlab_Debias
0.358873838,0.385985053,in,SpikeSlab_Debias
0.363063451,0.370980258,in,SpikeSlab_Debias
0.367253065,0.356544033,in,SpikeSlab_Debias
0.371442678,0.342552612,in,SpikeSlab_Debias
0.375632291,0.329000094,in,SpikeSlab_Debias
0.379821904,0.315879564,in,SpikeSlab_Debias
0.384011518,0.303183157,in,SpikeSlab_Debias
0.388201131,0.290948306,out,SpikeSlab_Debias
0.392390744,0.279177534,out,SpikeSlab_Debias
0.396580357,0.267793657,out,SpikeSlab_Debias
0.400769971,0.256785529,out,SpikeSlab_Debias
0.404959584,0.246141837,out,SpikeSlab_Debias
0.409149197,0.235851157,out,SpikeSlab_Debias
0.41333881,0.225972365,out,SpikeSlab_Debias
0.417528424,0.216435068,out,SpikeSlab_Debias
0.421718037,0.207209106,out,SpikeSlab_Debias
0.42590765,0.198284231,out,SpikeSlab_Debias
0.430097264,0.189650604,out,SpikeSlab_Debias
0.434286877,0.181310868,out,SpikeSlab_Debias
0.43847649,0.173302881,out,SpikeSlab_Debias
0.442666103,0.165554222,out,SpikeSlab_Debias
0.446855717,0.158057961,out,SpikeSlab_Debias
0.45104533,0.150807671,out,SpikeSlab_Debias
0.455234943,0.143797424,out,SpikeSlab_Debias
0.459424556,0.137055212,out,SpikeSlab_Debias
0.46361417,0.130569496,out,SpikeSlab_Debias
0.467803783,0.124306323,out,SpikeSlab_Debias
0.471993396,0.11826204,out,SpikeSlab_Debias
0.476183009,0.112433238,out,SpikeSlab_Debias
0.480372623,0.106816723,out,SpikeSlab_Debias
0.484562236,0.10146047,out,SpikeSlab_Debias
0.488751849,0.096313871,out,SpikeSlab_Debias
0.492941462,0.091368605,out,SpikeSlab_Debias
0.497131076,0.086621706,out,SpikeSlab_Debias
0.501320689,0.082070101,out,SpikeSlab_Debias
0.505510302,0.077724858,out,SpikeSlab_Debias
0.509699915,0.07360372,out,SpikeSlab_Debias
0.513889529,0.069664522,out,SpikeSlab_Debias
0.518079142,0.065903062,out,SpikeSlab_Debias
0.522268755,0.062314905,out,SpikeSlab_Debias
0.526458368,0.058895378,out,SpikeSlab_Debias
0.530647982,0.055667296,out,SpikeSlab_Debias
0.534837595,0.052609307,out,SpikeSlab_Debias
0.539027208,0.04970006,out,SpikeSlab_Debias
0.543216821,0.046933821,out,SpikeSlab_Debias
0.547406435,0.044304766,out,SpikeSlab_Debias
0.551596048,0.041807686,out,SpikeSlab_Debias
0.555785661,0.039466914,out,SpikeSlab_Debias
0.559975274,0.037241193,out,SpikeSlab_Debias
0.564164888,0.035124837,out,SpikeSlab_Debias
0.568354501,0.033112311,out,SpikeSlab_Debias
0.572544114,0.031198249,out,SpikeSlab_Debias
0.576733727,0.02938676,out,SpikeSlab_Debias
0.580923341,0.027675705,out,SpikeSlab_Debias
0.585112954,0.026045325,out,SpikeSlab_Debias
0.589302567,0.024491655,out,SpikeSlab_Debias
0.59349218,0.023011,out,SpikeSlab_Debias
0.597681794,0.02159994,out,SpikeSlab_Debias
0.601871407,0.020268388,out,SpikeSlab_Debias
0.60606102,0.019002944,out,SpikeSlab_Debias
0.610250634,0.0177971,out,SpikeSlab_Debias
0.614440247,0.016648817,out,SpikeSlab_Debias
0.61862986,0.015556236,out,SpikeSlab_Debias
0.622819473,0.014519591,out,SpikeSlab_Debias
0.627009087,0.013547193,out,SpikeSlab_Debias
0.6311987,0.01262489,out,SpikeSlab_Debias
0.635388313,0.011751419,out,SpikeSlab_Debias
0.639577926,0.010925547,out,SpikeSlab_Debias
0.64376754,0.01014605,out,SpikeSlab_Debias
0.647957153,0.009417739,out,SpikeSlab_Debias
0.652146766,0.008738462,out,SpikeSlab_Debias
0.656336379,0.00810077,out,SpikeSlab_Debias
0.660525993,0.007503272,out,SpikeSlab_Debias
0.664715606,0.006944525,out,SpikeSlab_Debias
0.668905219,0.006423038,out,SpikeSlab_Debias
0.673094832,0.005945235,out,SpikeSlab_Debias
0.677284446,0.005501456,out,SpikeSlab_Debias
0.681474059,0.005088843,out,SpikeSlab_Debias
0.685663672,0.004705703,out,SpikeSlab_Debias
0.689853285,0.004350336,out,SpikeSlab_Debias
0.694042899,0.004022666,out,SpikeSlab_Debias
0.698232512,0.003723476,out,SpikeSlab_Debias
0.702422125,0.003445807,out,SpikeSlab_Debias
0.706611738,0.003188105,out,SpikeSlab_Debias
0.710801352,0.002948876,out,SpikeSlab_Debias
0.714990965,0.002726687,out,SpikeSlab_Debias
0.719180578,0.002522518,out,SpikeSlab_Debias
0.723370191,0.002333487,out,SpikeSlab_Debias
0.727559805,0.002156921,out,SpikeSlab_Debias
0.731749418,0.001991837,out,SpikeSlab_Debias
0.735939031,0.001837329,out,SpikeSlab_Debias
0.740128644,0.001692573,out,SpikeSlab_Debias
0.744318258,0.001559004,out,SpikeSlab_Debias
0.748507871,0.001433422,out,SpikeSlab_Debias
0.752697484,0.00131532,out,SpikeSlab_Debias
0.756887097,0.001204267,out,SpikeSlab_Debias
0.761076711,0.001099878,out,SpikeSlab_Debias
0.765266324,0.001002414,out,SpikeSlab_Debias
0.769455937,0.000911907,out,SpikeSlab_Debias
0.77364555,0.000827042,out,SpikeSlab_Debias
0.777835164,0.000747621,out,SpikeSlab_Debias
0.782024777,0.000673461,out,SpikeSlab_Debias
0.78621439,0.000604392,out,SpikeSlab_Debias
0.790404004,0.000541196,out,SpikeSlab_Debias
0.794593617,0.000483003,out,SpikeSlab_Debias
0.79878323,0.000429297,out,SpikeSlab_Debias
0.802972843,0.000379914,out,SpikeSlab_Debias
0.807162457,0.000334685,out,SpikeSlab_Debias
0.81135207,0.000293547,out,SpikeSlab_Debias
0.815541683,0.000257047,out,SpikeSlab_Debias
0.819731296,0.000224017,out,SpikeSlab_Debias
0.82392091,0.000194263,out,SpikeSlab_Debias
0.828110523,0.00016759,out,SpikeSlab_Debias
0.832300136,0.000143801,out,SpikeSlab_Debias
0.836489749,0.000123015,out,SpikeSlab_Debias
0.840679363,0.000104956,out,SpikeSlab_Debias
0.844868976,8.90557E-05,out,SpikeSlab_Debias
0.849058589,7.51333E-05,out,SpikeSlab_Debias
0.853248202,6.30129E-05,out,SpikeSlab_Debias
0.857437816,5.25251E-05,out,SpikeSlab_Debias
0.861627429,4.37941E-05,out,SpikeSlab_Debias
0.865817042,3.63354E-05,out,SpikeSlab_Debias
0.870006655,2.99595E-05,out,SpikeSlab_Debias
0.874196269,2.4544E-05,out,SpikeSlab_Debias
0.878385882,1.99746E-05,out,SpikeSlab_Debias
0.882575495,1.6183E-05,out,SpikeSlab_Debias
0.886765108,1.31281E-05,out,SpikeSlab_Debias
0.890954722,1.05778E-05,out,SpikeSlab_Debias


==> HS1.csv <==
x,y,fill
-1.448271126,1.21264E-05,out
-1.444364046,1.42935E-05,out
-1.440456967,1.67728E-05,out
-1.436549888,1.95948E-05,out
-1.432642809,2.28906E-05,out
-1.42873573,2.67537E-05,out
-1.42482865,3.11382E-05,out
-1.420921571,3.60914E-05,out
-1.417014492,4.1755E-05,out
-1.413107413,4.83923E-05,out
-1.409200334,5.58653E-05,out
-1.405293254,6.42437E-05,out
-1.401386175,7.36396E-05,out
-1.397479096,8.46355E-05,out
-1.393572017,9.69167E-05,out
-1.389664937,0.00011058,out
-1.385757858,0.000125726,out
-1.381850779,0.000143209,out
-1.3779437,0.000162679,out
-1.374036621,0.000184175,out
-1.370129541,0.000207829,out
-1.366222462,0.000234593,out
-1.362315383,0.000264388,out
-1.358408304,0.000297034,out
-1.354501225,0.000332693,out
-1.350594145,0.000372315,out
-1.346687066,0.000416359,out
-1.342779987,0.000464253,out
-1.338872908,0.000516189,out
-1.334965829,0.000572958,out
-1.331058749,0.000635906,out
-1.32715167,0.00070385,out
-1.323244591,0.000777002,out
-1.319337512,0.000855797,out
-1.315430433,0.000942874,out
-1.311523353,0.001036186,out
-1.307616274,0.001135958,out
-1.303709195,0.001242414,out
-1.299802116,0.001358779,out
-1.295895036,0.001483026,out
-1.291987957,0.001614996,out
-1.288080878,0.001754907,out
-1.284173799,0.001905669,out
-1.28026672,0.002066349,out
-1.27635964,0.002235956,out
-1.272452561,0.002414691,out
-1.268545482,0.002604899,out
-1.264638403,0.002807156,out
-1.260731324,0.003019431,out
-1.256824244,0.003241902,out
-1.252917165,0.003476128,out
-1.249010086,0.003724565,out
-1.245103007,0.003983978,out
-1.241195928,0.004254522,out
-1.237288848,0.004536792,out
-1.233381769,0.004835449,out
-1.22947469,0.005145928,out
-1.225567611,0.005468371,out
-1.221660532,0.00580292,out
-1.217753452,0.006154784,out
-1.213846373,0.006519922,out
-1.209939294,0.006897828,out
-1.206032215,0.007288649,out
-1.202125135,0.00769671,out
-1.198218056,0.008120135,out
-1.194310977,0.008557206,out
-1.190403898,0.009008094,out
-1.186496819,0.009476149,out
-1.182589739,0.009961999,out
-1.17868266,0.010462564,out
-1.174775581,0.010978061,out
-1.170868502,0.011510742,out
-1.166961423,0.012064177,out
-1.163054343,0.012633701,out
-1.159147264,0.013219602,out
-1.155240185,0.013822838,out
-1.151333106,0.014450524,out
-1.147426027,0.015096086,out
-1.143518947,0.015759892,out
-1.139611868,0.016442319,out
-1.135704789,0.017151843,out
-1.13179771,0.017882522,out
-1.127890631,0.018633816,out
-1.123983551,0.019406198,out
-1.120076472,0.020207263,out
-1.116169393,0.021034412,out
-1.112262314,0.021885091,out
-1.108355234,0.022759869,out
-1.104448155,0.023665084,out
-1.100541076,0.024602438,out
-1.096633997,0.025566769,out
-1.092726918,0.02655874,out
-1.088819838,0.027582895,out
-1.084912759,0.028646446,out
-1.08100568,0.029740892,out
-1.077098601,0.030866969,out
-1.073191522,0.032026752,out
-1.069284442,0.03323437,out
-1.065377363,0.034477145,out
-1.061470284,0.035755854,out
-1.057563205,0.037071273,out
-1.053656126,0.038440125,out
-1.049749046,0.039850509,out
-1.045841967,0.041301261,out
-1.041934888,0.042793162,out
-1.038027809,0.044340686,out
-1.03412073,0.045938209,out
-1.03021365,0.047580472,out
-1.026306571,0.049268229,out
-1.022399492,0.051012855,out
-1.018492413,0.052816499,out
-1.014585333,0.054669034,out
-1.010678254,0.056571161,out
-1.006771175,0.058530353,out
-1.002864096,0.060557945,out
-0.998957017,0.062638255,out
-0.995049937,0.064771921,out
-0.991142858,0.0669618,out
-0.987235779,0.069229676,out
-0.9833287,0.071553739,out
-0.979421621,0.073934559,out
-0.975514541,0.076372705,out
-0.971607462,0.078892688,out
-0.967700383,0.081474905,out
-0.963793304,0.084116925,out
-0.959886225,0.08681925,out
-0.955979145,0.08960179,out
-0.952072066,0.092454993,out
-0.948164987,0.095370674,out
-0.944257908,0.098349263,out
-0.940350829,0.101405484,out
-0.936443749,0.104540802,out
-0.93253667,0.107740836,out
-0.928629591,0.111005923,out
-0.924722512,0.114345101,out
-0.920815432,0.117771559,out
-0.916908353,0.121264397,out
-0.913001274,0.12482383,out
-0.909094195,0.128452826,out
-0.905187116,0.132176669,out
-0.901280036,0.135967798,out
-0.897372957,0.139826268,out
-0.893465878,0.143752123,out
-0.889558799,0.147772635,out
-0.88565172,0.151863727,out
-0.88174464,0.156021917,out
-0.877837561,0.160247052,out
-0.873930482,0.164559754,out
-0.870023403,0.168947875,out
-0.866116324,0.173401705,out
-0.862209244,0.177920874,out
-0.858302165,0.182519273,out
-0.854395086,0.187196312,out
-0.850488007,0.191936439,out
-0.846580927,0.196739057,in
-0.842673848,0.201611579,in
-0.838766769,0.206564006,in
-0.83485969,0.211575669,in
-0.830952611,0.216645761,in
-0.827045531,0.221775809,in
-0.823138452,0.22698486,in
-0.819231373,0.23224819,in
-0.815324294,0.237564816,in
-0.811417215,0.242933751,in
-0.807510135,0.248373704,in
-0.803603056,0.253864608,in
-0.799695977,0.259402913,in
-0.795788898,0.264987535,in
-0.791881819,0.270630796,in
-0.787974739,0.276322592,in
-0.78406766,0.282055623,in
-0.780160581,0.28782882,in
-0.776253502,0.29364937,in
-0.772346423,0.299515231,in
-0.768439343,0.305416558,in
-0.764532264,0.311352435,in
-0.760625185,0.317326222,in
-0.756718106,0.323342248,in
-0.752811026,0.329389116,in
-0.748903947,0.335466195,in
-0.744996868,0.341574093,in
-0.741089789,0.347722443,in
-0.73718271,0.353898781,in
-0.73327563,0.360102835,in
-0.729368551,0.366334354,in
-0.725461472,0.372604145,in
-0.721554393,0.378902375,in
-0.717647314,0.385227798,in
-0.713740234,0.391580488,in
-0.709833155,0.397969325,in
-0.705926076,0.404389836,in
-0.702018997,0.410838429,in
-0.698111918,0.417315315,in
-0.694204838,0.423827227,in
-0.690297759,0.430374688,in
-0.68639068,0.436951198,in
-0.682483601,0.44355679,in
-0.678576522,0.450195342,in
-0.674669442,0.456871843,in
-0.670762363,0.463576495,in
-0.666855284,0.470308747,in
-0.662948205,0.477069111,in
-0.659041125,0.4838652,in
-0.655134046,0.490684509,in
-0.651226967,0.497525529,in
-0.647319888,0.504386692,in
-0.643412809,0.511271536,in
-0.639505729,0.518169631,in
-0.63559865,0.525077482,in
-0.631691571,0.531992326,in
-0.627784492,0.538910025,in
-0.623877413,0.545823033,in
-0.619970333,0.552727167,in
-0.616063254,0.559618497,in
-0.612156175,0.566486982,in
-0.608249096,0.5733226,in
-0.604342017,0.580124834,in
-0.600434937,0.586888889,in
-0.596527858,0.593602704,in
-0.592620779,0.600245952,in
-0.5887137,0.606827625,in
-0.584806621,0.613342605,in
-0.580899541,0.61978216,in
-0.576992462,0.626106727,in
-0.573085383,0.632341089,in
-0.569178304,0.638480469,in
-0.565271224,0.644520126,in
-0.561364145,0.650408268,in
-0.557457066,0.656175751,in
-0.553549987,0.661823793,in
-0.549642908,0.667348679,in
-0.545735828,0.672704245,in
-0.541828749,0.677907505,in
-0.53792167,0.682973796,in
-0.534014591,0.687900899,in
-0.530107512,0.692653963,in
-0.526200432,0.697229682,in
-0.522293353,0.701659828,in
-0.518386274,0.705943902,in
-0.514479195,0.710061687,in
-0.510572116,0.713987032,in
-0.506665036,0.717767721,in
-0.502757957,0.721404927,in
-0.498850878,0.724893659,in
-0.494943799,0.728186686,in
-0.49103672,0.731344743,in
-0.48712964,0.734370404,in
-0.483222561,0.737266308,in
-0.479315482,0.739986716,in
-0.475408403,0.742583146,in
-0.471501323,0.745064875,in
-0.467594244,0.747435512,in
-0.463687165,0.749667603,in
-0.459780086,0.751788483,in
-0.455873007,0.753816636,in
-0.451965927,0.755756203,in
-0.448058848,0.757594344,in
-0.444151769,0.759340639,in
-0.44024469,0.761018163,in
-0.436337611,0.762631192,in
-0.432430531,0.764176992,in
-0.428523452,0.765655059,in
-0.424616373,0.767088342,in
-0.420709294,0.768480947,in
-0.416802215,0.769835643,in
-0.412895135,0.771149553,in
-0.408988056,0.772441266,in
-0.405080977,0.773714524,in
-0.401173898,0.774973044,in
-0.397266819,0.776219652,in
-0.393359739,0.777464033,in
-0.38945266,0.778709859,in
-0.385545581,0.779960399,in
-0.381638502,0.781223767,in
-0.377731422,0.782504495,in
-0.373824343,0.783804145,in
-0.369917264,0.785125586,in
-0.366010185,0.786478679,in
-0.362103106,0.787869517,in
-0.358196026,0.789294911,in
-0.354288947,0.79075752,in
-0.350381868,0.792266225,in
-0.346474789,0.793834758,in
-0.34256771,0.795453018,in
-0.33866063,0.797123811,in
-0.334753551,0.798852802,in
-0.330846472,0.800667851,in
-0.326939393,0.802549676,in
-0.323032314,0.804501796,in
-0.319125234,0.806527786,in
-0.315218155,0.808667681,in
-0.311311076,0.810900355,in
-0.307403997,0.813227269,in
-0.303496918,0.815653577,in
-0.299589838,0.818222913,in
-0.295682759,0.82092872,in
-0.29177568,0.823763979,in
-0.287868601,0.826736507,in
-0.283961521,0.829892427,in
-0.280054442,0.833252885,in
-0.276147363,0.836795668,in
-0.272240284,0.840532555,in
-0.268333205,0.844508023,in
-0.264426125,0.848793251,in
-0.260519046,0.853338607,in
-0.256611967,0.858161193,in
-0.252704888,0.863294127,in
-0.248797809,0.868894494,in
-0.244890729,0.874864719,in
-0.24098365,0.881228319,in
-0.237076571,0.888009167,in
-0.233169492,0.895442781,in
-0.229262413,0.903412592,in
-0.225355333,0.911928702,in
-0.221448254,0.921021627,in
-0.217541175,0.930943212,in
-0.213634096,0.941646789,in
-0.209727016,0.953083718,in
-0.205819937,0.965289702,in
-0.201912858,0.978504894,in
-0.198005779,0.992808809,in
-0.1940987,1.00805413,in
-0.19019162,1.024277877,in
-0.186284541,1.041668532,in
-0.182377462,1.060493429,in
-0.178470383,1.080461573,in
-0.174563304,1.101604507,in
-0.170656224,1.124013856,in
-0.166749145,1.148192227,in
-0.162842066,1.173666744,in
-0.158934987,1.200453933,in
-0.155027908,1.228569225,in
-0.151120828,1.258581593,in
-0.147213749,1.289995949,in
-0.14330667,1.322745326,in
-0.139399591,1.356818286,in
-0.135492512,1.3925993,in
-0.131585432,1.429781721,in
-0.127678353,1.468146934,in
-0.123771274,1.507646538,in
-0.119864195,1.548443812,in
-0.115957115,1.590376265,in
-0.112050036,1.63311857,in
-0.108142957,1.676579609,in
-0.104235878,1.720721016,in
-0.100328799,1.765381489,in
-0.096421719,1.810242431,in
-0.09251464,1.855171856,in
-0.088607561,1.900018794,in
-0.084700482,1.944379674,in
-0.080793403,1.98812489,in
-0.076886323,2.031093116,in
-0.072979244,2.073121995,in
-0.069072165,2.113409363,in
-0.065165086,2.152088167,in
-0.061258007,2.189040377,in
-0.057350927,2.224096958,in
-0.053443848,2.256296639,in
-0.049536769,2.285713236,in
-0.04562969,2.312482659,in
-0.041722611,2.336456635,in
-0.037815531,2.356740765,in
-0.033908452,2.373072025,in
-0.030001373,2.386015977,in
-0.026094294,2.395472558,in
-0.022187214,2.400820165,in
-0.018280135,2.401260907,in
-0.014373056,2.397891198,in
-0.010465977,2.390679887,in
-0.006558898,2.379407642,in
-0.002651818,2.362697806,in
0.001255261,2.342159531,in
0.00516234,2.317838955,in
0.009069419,2.289786225,in
0.012976498,2.256637224,in
0.016883578,2.219914801,in
0.020790657,2.17988426,in
0.024697736,2.136665535,in
0.028604815,2.089512349,in
0.032511894,2.039304911,in
0.036418974,1.986603444,in
0.040326053,1.931576909,in
0.044233132,1.873994098,in
0.048140211,1.814285358,in
0.05204729,1.753103053,in
0.05595437,1.690636532,in
0.059861449,1.62697764,in
0.063768528,1.562401506,in
0.067675607,1.497418404,in
0.071582687,1.432208484,in
0.075489766,1.366965072,in
0.079396845,1.302113299,in
0.083303924,1.237816378,in
0.087211003,1.174221225,in
0.091118083,1.111472533,in
0.095025162,1.050248427,in
0.098932241,0.990368009,in
0.10283932,0.9318872,in
0.106746399,0.874902737,in
0.110653479,0.82007675,in
0.114560558,0.767237299,in
0.118467637,0.716219195,in
0.122374716,0.66706874,in
0.126281795,0.620286056,in
0.130188875,0.575901556,out
0.134095954,0.533492911,out
0.138003033,0.493062478,out
0.141910112,0.454886886,out
0.145817191,0.419269888,out
0.149724271,0.385564989,out
0.15363135,0.353742522,out
0.157538429,0.323862208,out
0.161445508,0.296475274,out
0.165352588,0.270787878,out
0.169259667,0.246751844,out
0.173166746,0.224318375,out
0.177073825,0.204023855,out
0.180980904,0.185198639,out
0.184887984,0.167728228,out
0.188795063,0.151558048,out
0.192702142,0.136994351,out
0.196609221,0.123690203,out
0.2005163,0.111435205,out
0.20442338,0.100177565,out
0.208330459,0.090060882,out
0.212237538,0.080965484,out
0.216144617,0.072642156,out
0.220051696,0.065046809,out
0.223958776,0.058221527,out
0.227865855,0.052184431,out
0.231772934,0.046690266,out
0.235680013,0.041704482,out
0.239587092,0.037214601,out
0.243494172,0.033306923,out
0.247401251,0.029765948,out
0.25130833,0.026566379,out
0.255215409,0.02368337,out
0.259122489,0.021192658,out
0.263029568,0.018951826,out
0.266936647,0.016932624,out
0.270843726,0.015117901,out
0.274750805,0.01354122,out
0.278657885,0.012139214,out
0.282564964,0.010877091,out
0.286472043,0.009743561,out
0.290379122,0.008750453,out
0.294286201,0.007876087,out
0.298193281,0.007088131,out
0.30210036,0.006379445,out
0.306007439,0.005751764,out
0.309914518,0.005203202,out
0.313821597,0.004707294,out
0.317728677,0.004259674,out
0.321635756,0.003858064,out
0.325542835,0.003508593,out
0.329449914,0.00319107,out
0.333356993,0.002902894,out
0.337264073,0.002641535,out
0.341171152,0.002412754,out
0.345078231,0.002204368,out
0.34898531,0.002013977,out
0.35289239,0.001840095,out
0.356799469,0.001685342,out
0.360706548,0.001544606,out
0.364613627,0.001415141,out
0.368520706,0.001296082,out
0.372427786,0.001188493,out
0.376334865,0.001090759,out
0.380241944,0.001000323,out
0.384149023,0.000916677,out
0.388056102,0.000840118,out
0.391963182,0.000770713,out
0.395870261,0.00070623,out
0.39977734,0.000646367,out
0.403684419,0.000591031,out
0.407591498,0.000541073,out
0.411498578,0.000494578,out
0.415405657,0.000451353,out
0.419312736,0.000411213,out
0.423219815,0.000375033,out
0.427126895,0.000341474,out
0.431033974,0.000310306,out
0.434941053,0.000281402,out
0.438848132,0.000255258,out
0.442755211,0.000231247,out
0.446662291,0.000209011,out
0.45056937,0.000188459,out
0.454476449,0.000169839,out
0.458383528,0.000152948,out
0.462290607,0.000137376,out
0.466197687,0.000123054,out
0.470104766,0.000110068,out
0.474011845,9.84631E-05,out
0.477918924,8.78245E-05,out
0.481826003,7.80991E-05,out
0.485733083,6.92759E-05,out
0.489640162,6.1528E-05,out
0.493547241,5.4471E-05,out
0.49745432,4.80638E-05,out
0.501361399,4.2266E-05,out
0.505268479,3.72386E-05,out
0.509175558,3.27094E-05,out
0.513082637,2.86276E-05,out
0.516989716,2.49627E-05,out
0.520896796,2.17913E-05,out
0.524803875,1.89861E-05,out
0.528710954,1.64775E-05,out
0.532618033,1.42434E-05,out
0.536525112,1.23124E-05,out
0.540432192,1.06389E-05,out
0.544339271,9.15412E-06,out
0.54824635,7.84284E-06,out


==> HS2.csv <==
x,y,fill,Group
-0.202434032,0.060923978,out,Horseshoe
-0.201901272,0.138306457,out,Horseshoe
-0.201368513,0.075260638,out,Horseshoe
-0.200835754,0.001242169,out,Horseshoe
-0.200302995,6.02097E-09,out,Horseshoe
-0.199770235,1.0509E-15,out,Horseshoe
-0.199237476,1.79566E-15,out,Horseshoe
-0.198704717,0,out,Horseshoe
-0.198171958,0,out,Horseshoe
-0.197639198,0,out,Horseshoe
-0.197106439,0,out,Horseshoe
-0.19657368,0,out,Horseshoe
-0.196040921,0,out,Horseshoe
-0.195508161,0,out,Horseshoe
-0.194975402,1.07227E-15,out,Horseshoe
-0.194442643,4.09485E-15,out,Horseshoe
-0.193909884,5.12392E-15,out,Horseshoe
-0.193377124,2.60223E-15,out,Horseshoe
-0.192844365,1.40116E-15,out,Horseshoe
-0.192311606,5.8002E-15,out,Horseshoe
-0.191778847,7.6084E-15,out,Horseshoe
-0.191246087,3.86734E-15,out,Horseshoe
-0.190713328,0,out,Horseshoe
-0.190180569,0,out,Horseshoe
-0.18964781,1.55742E-16,out,Horseshoe
-0.18911505,4.30316E-16,out,Horseshoe
-0.188582291,0,out,Horseshoe
-0.188049532,0,out,Horseshoe
-0.187516773,0,out,Horseshoe
-0.186984014,0,out,Horseshoe
-0.186451254,0,out,Horseshoe
-0.185918495,0,out,Horseshoe
-0.185385736,3.64299E-17,out,Horseshoe
-0.184852977,1.27527E-16,out,Horseshoe
-0.184320217,1.00986E-15,out,Horseshoe
-0.183787458,4.59946E-15,out,Horseshoe
-0.183254699,4.19316E-15,out,Horseshoe
-0.18272194,5.17126E-15,out,Horseshoe
-0.18218918,5.03246E-15,out,Horseshoe
-0.181656421,0,out,Horseshoe
-0.181123662,0,out,Horseshoe
-0.180590903,0,out,Horseshoe
-0.180058143,2.29863E-15,out,Horseshoe
-0.179525384,1.1404E-14,out,Horseshoe
-0.178992625,3.1826E-09,out,Horseshoe
-0.178459866,0.000639434,out,Horseshoe
-0.177927106,0.040157434,out,Horseshoe
-0.177394347,0.217020373,out,Horseshoe
-0.176861588,0.01866428,out,Horseshoe
-0.176328829,0.000254649,out,Horseshoe
-0.175796069,1.2311E-09,out,Horseshoe
-0.17526331,4.88828E-16,out,Horseshoe
-0.174730551,0,out,Horseshoe
-0.174197792,4.93689E-16,out,Horseshoe
-0.173665032,4.08314E-15,out,Horseshoe
-0.173132273,0,out,Horseshoe
-0.172599514,0,out,Horseshoe
-0.172066755,0,out,Horseshoe
-0.171533995,0,out,Horseshoe
-0.171001236,0,out,Horseshoe
-0.170468477,0,out,Horseshoe
-0.169935718,4.23587E-16,out,Horseshoe
-0.169402958,6.16258E-15,out,Horseshoe
-0.168870199,4.36117E-17,out,Horseshoe
-0.16833744,7.86743E-16,out,Horseshoe
-0.167804681,2.78969E-16,out,Horseshoe
-0.167271922,0,out,Horseshoe
-0.166739162,0,out,Horseshoe
-0.166206403,0,out,Horseshoe
-0.165673644,1.33266E-17,out,Horseshoe
-0.165140885,6.31538E-16,out,Horseshoe
-0.164608125,1.9236E-16,out,Horseshoe
-0.164075366,9.0894E-18,out,Horseshoe
-0.163542607,2.0386E-15,out,Horseshoe
-0.163009848,8.54299E-16,out,Horseshoe
-0.162477088,4.71325E-15,out,Horseshoe
-0.161944329,8.30223E-17,out,Horseshoe
-0.16141157,2.50856E-16,out,Horseshoe
-0.160878811,7.28859E-18,out,Horseshoe
-0.160346051,0,out,Horseshoe
-0.159813292,3.85291E-15,out,Horseshoe
-0.159280533,6.50279E-15,out,Horseshoe
-0.158747774,9.16344E-15,out,Horseshoe
-0.158215014,7.2156E-16,out,Horseshoe
-0.157682255,1.31714E-17,out,Horseshoe
-0.157149496,0,out,Horseshoe
-0.156616737,9.13559E-15,out,Horseshoe
-0.156083977,7.64603E-16,out,Horseshoe
-0.155551218,0,out,Horseshoe
-0.155018459,0,out,Horseshoe
-0.1544857,1.63188E-14,out,Horseshoe
-0.15395294,9.34096E-15,out,Horseshoe
-0.153420181,8.80324E-16,out,Horseshoe
-0.152887422,0,out,Horseshoe
-0.152354663,0,out,Horseshoe
-0.151821903,0,out,Horseshoe
-0.151289144,3.10181E-15,out,Horseshoe
-0.150756385,4.70353E-16,out,Horseshoe
-0.150223626,3.39792E-15,out,Horseshoe
-0.149690866,5.64946E-16,out,Horseshoe
-0.149158107,0,out,Horseshoe
-0.148625348,0,out,Horseshoe
-0.148092589,3.63812E-15,out,Horseshoe
-0.14755983,1.31785E-15,out,Horseshoe
-0.14702707,1.23192E-16,out,Horseshoe
-0.146494311,0,out,Horseshoe
-0.145961552,0,out,Horseshoe
-0.145428793,4.60258E-15,out,Horseshoe
-0.144896033,5.84142E-15,out,Horseshoe
-0.144363274,2.99067E-15,out,Horseshoe
-0.143830515,5.94553E-15,out,Horseshoe
-0.143297756,1.43881E-15,out,Horseshoe
-0.142764996,0,out,Horseshoe
-0.142232237,0,out,Horseshoe
-0.141699478,0,out,Horseshoe
-0.141166719,0,out,Horseshoe
-0.140633959,4.40841E-15,out,Horseshoe
-0.1401012,1.73303E-15,out,Horseshoe
-0.139568441,1.09843E-16,out,Horseshoe
-0.139035682,0,out,Horseshoe
-0.138502922,0,out,Horseshoe
-0.137970163,0,out,Horseshoe
-0.137437404,0,out,Horseshoe
-0.136904645,0,out,Horseshoe
-0.136371885,0,out,Horseshoe
-0.135839126,0,out,Horseshoe
-0.135306367,0,out,Horseshoe
-0.134773608,0,out,Horseshoe
-0.134240848,0,out,Horseshoe
-0.133708089,5.16501E-09,out,Horseshoe
-0.13317533,0.001066523,out,Horseshoe
-0.132642571,0.065198732,out,Horseshoe
-0.132109811,0.149599532,out,Horseshoe
-0.131577052,0.059886639,out,Horseshoe
-0.131044293,0.000984738,out,Horseshoe
-0.130511534,4.80856E-09,out,Horseshoe
-0.129978774,0,out,Horseshoe
-0.129446015,0,out,Horseshoe
-0.128913256,9.24723E-15,out,Horseshoe
-0.128380497,5.73371E-09,out,Horseshoe
-0.127847738,0.001183142,out,Horseshoe
-0.127314978,0.071849666,out,Horseshoe
-0.126782219,0.14066754,out,Horseshoe
-0.12624946,0.0620144,out,Horseshoe
-0.125716701,0.002713327,out,Horseshoe
-0.125183941,0.101502733,out,Horseshoe
-0.124651182,0.129279556,out,Horseshoe
-0.124118423,0.043553856,out,Horseshoe
-0.123585664,0.00070812,out,Horseshoe
-0.123052904,3.44745E-09,out,Horseshoe
-0.122520145,0,out,Horseshoe
-0.121987386,1.05841E-08,out,Horseshoe
-0.121454627,0.002181828,out,Horseshoe
-0.120921867,0.130101181,out,Horseshoe
-0.120389108,0.126468833,out,Horseshoe
-0.119856349,0.109226751,out,Horseshoe
-0.11932359,0.134542201,out,Horseshoe
-0.11879083,0.124675337,out,Horseshoe
-0.118258071,0.136356588,out,Horseshoe
-0.117725312,0.07191845,out,Horseshoe
-0.117192553,0.142075155,out,Horseshoe
-0.116659793,0.12726608,out,Horseshoe
-0.116127034,0.002132272,out,Horseshoe
-0.115594275,1.03596E-08,out,Horseshoe
-0.115061516,5.39363E-15,out,Horseshoe
-0.114528756,3.24807E-09,out,Horseshoe
-0.113995997,0.000668572,out,Horseshoe
-0.113463238,0.041396828,out,Horseshoe
-0.112930479,0.133207253,out,Horseshoe
-0.112397719,0.099799471,out,Horseshoe
-0.11186496,0.001664047,out,Horseshoe
-0.111332201,0.001623024,out,Horseshoe
-0.110799442,0.097399874,out,Horseshoe
-0.110266682,0.142490061,out,Horseshoe
-0.109733923,0.034672943,out,Horseshoe
-0.109201164,0.000550269,out,Horseshoe
-0.108668405,2.66965E-09,out,Horseshoe
-0.108135646,1.55614E-15,out,Horseshoe
-0.107602886,7.19874E-15,out,Horseshoe
-0.107070127,8.79724E-15,out,Horseshoe
-0.106537368,0,out,Horseshoe
-0.106004609,0,out,Horseshoe
-0.105471849,0,out,Horseshoe
-0.10493909,0,out,Horseshoe
-0.104406331,7.1429E-09,out,Horseshoe
-0.103873572,0.001465895,out,Horseshoe
-0.103340812,0.088257229,out,Horseshoe
-0.102808053,0.157984879,out,Horseshoe
-0.102275294,0.028586717,out,Horseshoe
-0.101742535,0.000441446,out,Horseshoe
-0.101209775,0.000196365,out,Horseshoe
-0.100677016,0.013205972,out,Horseshoe
-0.100144257,0.105201084,out,Horseshoe
-0.099611498,0.15551581,out,Horseshoe
-0.099078738,0.002616937,out,Horseshoe
-0.098545979,0.001088987,out,Horseshoe
-0.09801322,0.066077554,out,Horseshoe
-0.097480461,0.15719559,out,Horseshoe
-0.096947701,0.052583547,out,Horseshoe
-0.096414942,0.065145816,out,Horseshoe
-0.095882183,0.222637454,out,Horseshoe
-0.095349424,0.268631723,out,Horseshoe
-0.094816664,0.208481329,out,Horseshoe
-0.094283905,0.065256314,out,Horseshoe
-0.093751146,0.072957336,out,Horseshoe
-0.093218387,0.184230443,out,Horseshoe
-0.092685627,0.019122469,out,Horseshoe
-0.092152868,0.000272316,out,Horseshoe
-0.091620109,1.31805E-09,out,Horseshoe
-0.09108735,0,out,Horseshoe
-0.090554591,0,out,Horseshoe
-0.090021831,4.04782E-16,out,Horseshoe
-0.089489072,4.3958E-09,out,Horseshoe
-0.088956313,0.000893898,out,Horseshoe
-0.088423554,0.055864905,out,Horseshoe
-0.087890794,0.250378802,out,Horseshoe
-0.087358035,0.288328909,out,Horseshoe
-0.086825276,0.19128823,out,Horseshoe
-0.086292517,0.158488547,out,Horseshoe
-0.085759757,0.167046397,out,Horseshoe
-0.085226998,0.08537618,out,Horseshoe
-0.084694239,0.265603391,out,Horseshoe
-0.08416148,0.247210654,out,Horseshoe
-0.08362872,0.244787186,out,Horseshoe
-0.083095961,0.131444997,out,Horseshoe
-0.082563202,0.125209314,out,Horseshoe
-0.082030443,0.010226585,out,Horseshoe
-0.081497683,0.074790413,out,Horseshoe
-0.080964924,0.220391347,out,Horseshoe
-0.080432165,0.169437351,out,Horseshoe
-0.079899406,0.079597258,out,Horseshoe
-0.079366646,0.021477461,out,Horseshoe
-0.078833887,0.183013256,out,Horseshoe
-0.078301128,0.459668588,out,Horseshoe
-0.077768369,0.164670247,out,Horseshoe
-0.077235609,0.02109404,out,Horseshoe
-0.07670285,0.143076293,out,Horseshoe
-0.076170091,0.113063126,out,Horseshoe
-0.075637332,0.001879054,out,Horseshoe
-0.075104572,0.000249442,out,Horseshoe
-0.074571813,0.016698049,out,Horseshoe
-0.074039054,0.170029589,out,Horseshoe
-0.073506295,0.202583512,out,Horseshoe
-0.072973535,0.162539669,out,Horseshoe
-0.072440776,0.038768847,out,Horseshoe
-0.071908017,0.326317737,out,Horseshoe
-0.071375258,0.277083343,out,Horseshoe
-0.070842499,0.186325589,out,Horseshoe
-0.070309739,0.003256383,out,Horseshoe
-0.06977698,0.012940711,out,Horseshoe
-0.069244221,0.24929089,out,Horseshoe
-0.068711462,0.203425475,out,Horseshoe
-0.068178702,0.086264424,out,Horseshoe
-0.067645943,0.004022066,out,Horseshoe
-0.067113184,0.092511113,out,Horseshoe
-0.066580425,0.404403667,out,Horseshoe
-0.066047665,0.324768625,out,Horseshoe
-0.065514906,0.027379422,out,Horseshoe
-0.064982147,0.545201568,out,Horseshoe
-0.064449388,0.498655454,out,Horseshoe
-0.063916628,0.38727257,out,Horseshoe
-0.063383869,0.199700954,out,Horseshoe
-0.06285111,0.00995538,out,Horseshoe
-0.062318351,0.000908206,out,Horseshoe
-0.061785591,0.053747845,out,Horseshoe
-0.061252832,0.475650153,out,Horseshoe
-0.060720073,0.568248666,out,Horseshoe
-0.060187314,0.42584601,out,Horseshoe
-0.059654554,0.126682123,out,Horseshoe
-0.059121795,0.013074092,out,Horseshoe
-0.058589036,0.221323008,out,Horseshoe
-0.058056277,0.054353791,out,Horseshoe
-0.057523517,0.35077881,out,Horseshoe
-0.056990758,0.40009906,out,Horseshoe
-0.056457999,0.354669078,out,Horseshoe
-0.05592524,0.626329076,out,Horseshoe
-0.05539248,0.187423901,out,Horseshoe
-0.054859721,0.109616871,out,Horseshoe
-0.054326962,0.320865423,out,Horseshoe
-0.053794203,0.128113655,out,Horseshoe
-0.053261443,0.227948477,out,Horseshoe
-0.052728684,0.506159299,out,Horseshoe
-0.052195925,0.76271944,out,Horseshoe
-0.051663166,0.351378334,out,Horseshoe
-0.051130407,0.140001648,out,Horseshoe
-0.050597647,0.196816953,out,Horseshoe
-0.050064888,0.038431453,out,Horseshoe
-0.049532129,0.011084272,out,Horseshoe
-0.04899937,0.626665214,out,Horseshoe
-0.04846661,0.622977913,out,Horseshoe
-0.047933851,0.403336123,out,Horseshoe
-0.047401092,0.264355776,out,Horseshoe
-0.046868333,0.42588741,out,Horseshoe
-0.046335573,0.128538609,out,Horseshoe
-0.045802814,0.037288619,out,Horseshoe
-0.045270055,0.218459312,out,Horseshoe
-0.044737296,0.247301733,out,Horseshoe
-0.044204536,0.062969783,out,Horseshoe
-0.043671777,0.303432063,out,Horseshoe
-0.043139018,0.207108588,out,Horseshoe
-0.042606259,0.038178043,out,Horseshoe
-0.042073499,0.001800139,out,Horseshoe
-0.04154074,0.073189191,out,Horseshoe
-0.041007981,0.155038065,out,Horseshoe
-0.040475222,0.146205297,out,Horseshoe
-0.039942462,0.393167152,out,Horseshoe
-0.039409703,0.413844538,out,Horseshoe
-0.038876944,0.371607642,out,Horseshoe
-0.038344185,0.33041363,out,Horseshoe
-0.037811425,0.44951754,out,Horseshoe
-0.037278666,0.266352921,out,Horseshoe
-0.036745907,0.203522764,out,Horseshoe
-0.036213148,0.504620217,out,Horseshoe
-0.035680388,0.446919002,out,Horseshoe
-0.035147629,0.245478213,out,Horseshoe
-0.03461487,0.130044893,out,Horseshoe
-0.034082111,0.218712692,out,Horseshoe
-0.033549351,0.87278321,out,Horseshoe
-0.033016592,0.836198609,out,Horseshoe
-0.032483833,0.45505021,out,Horseshoe
-0.031951074,0.129900426,out,Horseshoe
-0.031418315,0.257015226,out,Horseshoe
-0.030885555,0.757752663,out,Horseshoe
-0.030352796,0.876083139,out,Horseshoe
-0.029820037,0.376072285,out,Horseshoe
-0.029287278,0.304992192,out,Horseshoe
-0.028754518,0.455828941,out,Horseshoe
-0.028221759,0.608871634,out,Horseshoe
-0.027689,0.64147439,out,Horseshoe
-0.027156241,0.511208724,out,Horseshoe
-0.026623481,0.195279405,out,Horseshoe
-0.026090722,0.516873952,out,Horseshoe
-0.025557963,0.979972062,out,Horseshoe
-0.025025204,1.027509682,out,Horseshoe
-0.024492444,0.682916979,out,Horseshoe
-0.023959685,0.30212057,out,Horseshoe
-0.023426926,0.285066484,out,Horseshoe
-0.022894167,0.648471905,out,Horseshoe
-0.022361407,0.659079997,out,Horseshoe
-0.021828648,0.644143991,out,Horseshoe
-0.021295889,0.607539166,out,Horseshoe
-0.02076313,0.723132571,out,Horseshoe
-0.02023037,0.988913877,out,Horseshoe
-0.019697611,0.625606041,out,Horseshoe
-0.019164852,0.45000667,out,Horseshoe
-0.018632093,1.093101554,out,Horseshoe
-0.018099333,1.482628099,in,Horseshoe
-0.017566574,1.623480899,in,Horseshoe
-0.017033815,1.531862458,in,Horseshoe
-0.016501056,1.074013856,in,Horseshoe
-0.015968296,2.201087631,in,Horseshoe
-0.015435537,2.670698138,in,Horseshoe
-0.014902778,1.730272029,in,Horseshoe
-0.014370019,1.693504312,in,Horseshoe
-0.013837259,1.538083104,in,Horseshoe
-0.0133045,1.685426501,in,Horseshoe
-0.012771741,1.964855106,in,Horseshoe
-0.012238982,1.919652156,in,Horseshoe
-0.011706223,1.79746106,in,Horseshoe
-0.011173463,2.229085974,in,Horseshoe
-0.010640704,3.439525621,in,Horseshoe
-0.010107945,4.981262509,in,Horseshoe
-0.009575186,5.079191583,in,Horseshoe
-0.009042426,4.173304747,in,Horseshoe
-0.008509667,5.110712176,in,Horseshoe
-0.007976908,5.442026184,in,Horseshoe
-0.007444149,4.57569578,in,Horseshoe
-0.006911389,6.029394398,in,Horseshoe
-0.00637863,8.291690352,in,Horseshoe
-0.005845871,8.525154903,in,Horseshoe
-0.005313112,9.934248558,in,Horseshoe
-0.004780352,10,in,Horseshoe
-0.004247593,10,in,Horseshoe
-0.003714834,10,in,Horseshoe
-0.003182075,10,in,Horseshoe
-0.002649315,10,in,Horseshoe
-0.002116556,10,in,Horseshoe
-0.001583797,10,in,Horseshoe
-0.001051038,10,in,Horseshoe
-0.000518278,10,in,Horseshoe
1.44808E-05,10,in,Horseshoe
0.00054724,10,in,Horseshoe
0.001079999,10,out,Horseshoe
0.001612759,10,out,Horseshoe
0.002145518,10,out,Horseshoe
0.002678277,10,out,Horseshoe
0.003211036,10,out,Horseshoe
0.003743796,10,out,Horseshoe
0.004276555,10,out,Horseshoe
0.004809314,10,out,Horseshoe
0.005342073,8.934710066,out,Horseshoe
0.005874832,6.279043593,out,Horseshoe
0.006407592,5.961714513,out,Horseshoe
0.006940351,5.748987982,out,Horseshoe
0.00747311,3.884854558,out,Horseshoe
0.008005869,2.960679288,out,Horseshoe
0.008538629,2.603160002,out,Horseshoe
0.009071388,2.797461528,out,Horseshoe
0.009604147,2.785234202,out,Horseshoe
0.010136906,2.671049798,out,Horseshoe
0.010669666,1.661605202,out,Horseshoe
0.011202425,1.805822497,out,Horseshoe
0.011735184,1.236186372,out,Horseshoe
0.012267943,1.343895867,out,Horseshoe
0.012800703,1.206956276,out,Horseshoe
0.013333462,0.782214654,out,Horseshoe
0.013866221,1.177362374,out,Horseshoe
0.01439898,1.081860815,out,Horseshoe
0.01493174,1.347215259,out,Horseshoe
0.015464499,0.526148218,out,Horseshoe
0.015997258,0.688205147,out,Horseshoe
0.016530017,0.501307194,out,Horseshoe
0.017062777,0.073959237,out,Horseshoe
0.017595536,0.407117689,out,Horseshoe
0.018128295,0.686029817,out,Horseshoe
0.018661054,0.706971053,out,Horseshoe
0.019193814,0.347878531,out,Horseshoe
0.019726573,0.081296646,out,Horseshoe
0.020259332,0.210546593,out,Horseshoe
0.020792091,0.221103329,out,Horseshoe
0.021324851,0.680633389,out,Horseshoe
0.02185761,0.650976715,out,Horseshoe
0.022390369,0.614948188,out,Horseshoe
0.022923128,0.300629749,out,Horseshoe
0.023455888,0.005114632,out,Horseshoe
0.023988647,0.012787303,out,Horseshoe
0.024521406,0.163537848,out,Horseshoe
0.025054165,0.387512877,out,Horseshoe
0.025586924,0.228544686,out,Horseshoe
0.026119684,0.321250749,out,Horseshoe
0.026652443,0.180927453,out,Horseshoe
0.027185202,0.087501419,out,Horseshoe
0.027717961,0.00152966,out,Horseshoe
0.028250721,0.007473123,out,Horseshoe
0.02878348,0.166018003,out,Horseshoe
0.029316239,0.101475584,out,Horseshoe
0.029848998,0.001674713,out,Horseshoe
0.030381758,4.11809E-06,out,Horseshoe
0.030914517,0.000673975,out,Horseshoe
0.031447276,0.041159114,out,Horseshoe
0.031980035,0.227529496,out,Horseshoe
0.032512795,0.007333851,out,Horseshoe
0.033045554,8.06021E-05,out,Horseshoe
0.033578313,4.88696E-10,out,Horseshoe
0.034111072,0,out,Horseshoe
0.034643832,0,out,Horseshoe
0.035176591,0,out,Horseshoe
0.03570935,0,out,Horseshoe
0.036242109,2.46485E-08,out,Horseshoe
0.036774869,0.005100513,out,Horseshoe
0.037307628,0.304193761,out,Horseshoe
0.037840387,0.224214805,out,Horseshoe
0.038373146,0.02091737,out,Horseshoe
0.038905906,0.076524198,out,Horseshoe
0.039438665,0.178799854,out,Horseshoe
0.039971424,0.020151038,out,Horseshoe
0.040504183,0.000306958,out,Horseshoe
0.041036943,1.55754E-09,out,Horseshoe
0.041569702,1.11694E-14,out,Horseshoe
0.042102461,7.5265E-15,out,Horseshoe
0.04263522,1.21459E-14,out,Horseshoe
0.04316798,1.60588E-15,out,Horseshoe
0.043700739,0,out,Horseshoe
0.044233498,0,out,Horseshoe
0.044766257,0,out,Horseshoe
0.045299016,1.00524E-08,out,Horseshoe
0.045831776,0.002078832,out,Horseshoe
0.046364535,0.124506257,out,Horseshoe
0.046897294,0.127289722,out,Horseshoe
0.047430053,0.022506008,out,Horseshoe
0.047962813,0.000355344,out,Horseshoe
0.048495572,1.76091E-09,out,Horseshoe
0.049028331,1.08345E-16,out,Horseshoe
0.04956109,0,out,Horseshoe
0.05009385,0,out,Horseshoe
0.050626609,0,out,Horseshoe
0.051159368,1.16937E-08,out,Horseshoe
0.051692127,0.002417052,out,Horseshoe
0.052224887,0.144026773,out,Horseshoe
0.052757646,0.10884979,out,Horseshoe
0.053290405,0.021108927,out,Horseshoe
0.053823164,0.000333618,out,Horseshoe
0.054355924,1.6403E-09,out,Horseshoe
0.054888683,0,out,Horseshoe
0.055421442,0,out,Horseshoe
0.055954201,0,out,Horseshoe
0.056486961,0,out,Horseshoe
0.05701972,0,out,Horseshoe
0.057552479,0,out,Horseshoe
0.058085238,7.73559E-09,out,Horseshoe
0.058617998,0.001597835,out,Horseshoe
0.059150757,0.096220649,out,Horseshoe
0.059683516,0.135748915,out,Horseshoe
0.060216275,0.042477621,out,Horseshoe
0.060749035,0.002391226,out,Horseshoe
0.061281794,0.102126162,out,Horseshoe
0.061814553,0.13333639,out,Horseshoe
0.062347312,0.177101327,out,Horseshoe
0.062880072,0.114120431,out,Horseshoe
0.063412831,0.024696644,out,Horseshoe
0.06394559,0.000391314,out,Horseshoe
0.064478349,1.91049E-09,out,Horseshoe
0.065011108,3.44609E-15,out,Horseshoe
0.065543868,4.84958E-15,out,Horseshoe
0.066076627,1.10589E-14,out,Horseshoe
0.066609386,7.34575E-15,out,Horseshoe
0.067142145,6.25319E-15,out,Horseshoe
0.067674905,6.02098E-09,out,Horseshoe
0.068207664,0.001242169,out,Horseshoe
0.068740423,0.075260638,out,Horseshoe
0.069273182,0.138306457,out,Horseshoe
0.069805942,0.060923978,out,Horseshoe

